Frequency-Dependent F-Numbers Suppress Grating Lobes and Improve the Lateral Resolution in Line-by-Line Scanning

Line-by-line scanning with linear arrays is a standard image formation method in clinical ultrasound. This method examines progressively a given region of interest by conducting focused pulse-echo measurements with dynamic transmit and receive apertures. Such apertures widen with the focal length as a function of a given F-number and improve the image quality by extending the depth of field (DOF) and suppressing grating lobes. Fixed F-numbers, however, limit the lateral resolution. Herein, frequency dependence of the F-number is incorporated into both the transmit and the receive focusing to widen the apertures for low frequencies and improve the lateral resolution. Frequency-dependent transmit and receive F-numbers are proposed. These F-numbers, which can be expressed in closed form, maximize the lateral resolution under constraints on the DOF and the grating lobes. A phantom experiment showed that the proposed F-numbers eliminate grating lobe artifacts and improve both image uniformity and contrast to a similar extent as fixed F-numbers. These metrics, compared to the usage of the full apertures, improved by up to 14.1 % and 8.3 %, respectively. The proposed F-numbers, however, improved the lateral resolution by up to 24 % compared to the fixed F-numbers.

==> theory/tables/beam_modulus_N_elements_16_focal_length_10.26_mm_f_ctr_dyn_range_40_profile_axial.dat <==
 z_mm p_dB
 0.076 -19.589
 0.152 -16.682
 0.229 -15.361
 0.305 -14.239
 0.381 -13.302
 0.457 -12.866
 0.533 -12.914
 0.610 -13.046
 0.686 -12.784
 0.762 -12.139
 0.838 -11.508
 0.914 -11.202
 0.991 -11.274
 1.067 -11.656
 1.143 -12.116
 1.219 -12.365
 1.295 -12.154
 1.372 -11.569
 1.448 -10.866
 1.524 -10.276
 1.600 -9.881
 1.676 -9.732
 1.753 -9.829
 1.829 -10.164
 1.905 -10.675
 1.981 -11.295
 2.057 -11.896
 2.134 -12.310
 2.210 -12.375
 2.286 -12.048
 2.362 -11.441
 2.438 -10.713
 2.515 -9.996
 2.591 -9.352
 2.667 -8.819
 2.743 -8.400
 2.819 -8.105
 2.896 -7.913
 2.972 -7.818
 3.048 -7.806
 3.124 -7.877
 3.200 -8.012
 3.277 -8.202
 3.353 -8.438
 3.429 -8.719
 3.505 -9.030
 3.581 -9.365
 3.658 -9.715
 3.734 -10.079
 3.810 -10.445
 3.886 -10.803
 3.962 -11.137
 4.039 -11.444
 4.115 -11.707
 4.191 -11.904
 4.267 -12.016
 4.343 -12.034
 4.420 -11.960
 4.496 -11.775
 4.572 -11.492
 4.648 -11.123
 4.724 -10.696
 4.801 -10.218
 4.877 -9.707
 4.953 -9.179
 5.029 -8.652
 5.105 -8.128
 5.182 -7.615
 5.258 -7.116
 5.334 -6.640
 5.410 -6.183
 5.486 -5.748
 5.563 -5.334
 5.639 -4.943
 5.715 -4.575
 5.791 -4.226
 5.867 -3.898
 5.944 -3.589
 6.020 -3.300
 6.096 -3.028
 6.172 -2.773
 6.248 -2.533
 6.325 -2.311
 6.401 -2.103
 6.477 -1.908
 6.553 -1.725
 6.629 -1.557
 6.706 -1.401
 6.782 -1.255
 6.858 -1.118
 6.934 -0.994
 7.010 -0.879
 7.087 -0.772
 7.163 -0.674
 7.239 -0.585
 7.315 -0.504
 7.391 -0.430
 7.468 -0.362
 7.544 -0.302
 7.620 -0.249
 7.696 -0.201
 7.772 -0.159
 7.849 -0.121
 7.925 -0.092
 8.001 -0.065
 8.077 -0.043
 8.153 -0.026
 8.230 -0.014
 8.306 -0.006
 8.382 -0.001
 8.458 0.000
 8.534 -0.004
 8.611 -0.010
 8.687 -0.019
 8.763 -0.032
 8.839 -0.048
 8.915 -0.066
 8.992 -0.087
 9.068 -0.111
 9.144 -0.137
 9.220 -0.166
 9.296 -0.197
 9.373 -0.230
 9.449 -0.265
 9.525 -0.302
 9.601 -0.341
 9.677 -0.381
 9.754 -0.423
 9.830 -0.468
 9.906 -0.514
 9.982 -0.561
 10.058 -0.609
 10.135 -0.659
 10.211 -0.710
 10.287 -0.763
 10.363 -0.817
 10.439 -0.870
 10.516 -0.926
 10.592 -0.984
 10.668 -1.041
 10.744 -1.100
 10.820 -1.159
 10.897 -1.220
 10.973 -1.281
 11.049 -1.344
 11.125 -1.407
 11.201 -1.469
 11.278 -1.534
 11.354 -1.599
 11.430 -1.665
 11.506 -1.731
 11.582 -1.796
 11.659 -1.863
 11.735 -1.931
 11.811 -2.000
 11.887 -2.068
 11.963 -2.136
 12.040 -2.206
 12.116 -2.276
 12.192 -2.346
 12.268 -2.417
 12.344 -2.486
 12.421 -2.557
 12.497 -2.629
 12.573 -2.701
 12.649 -2.771
 12.725 -2.843
 12.802 -2.916
 12.878 -2.989
 12.954 -3.062
 13.030 -3.133
 13.106 -3.206
 13.183 -3.280
 13.259 -3.353
 13.335 -3.425
 13.411 -3.499
 13.487 -3.573
 13.564 -3.647
 13.640 -3.721
 13.716 -3.793
 13.792 -3.867
 13.868 -3.942
 13.945 -4.016
 14.021 -4.088
 14.097 -4.163
 14.173 -4.237
 14.249 -4.312
 14.326 -4.384
 14.402 -4.459
 14.478 -4.534
 14.554 -4.608
 14.630 -4.682
 14.707 -4.754
 14.783 -4.829
 14.859 -4.904
 14.935 -4.978
 15.011 -5.049
 15.088 -5.124
 15.164 -5.200
 15.240 -5.273
 15.316 -5.345
 15.392 -5.419
 15.469 -5.495
 15.545 -5.567
 15.621 -5.639
 15.697 -5.711
 15.773 -5.789
 15.850 -5.856
 15.926 -5.930
 16.002 -6.007
 16.078 -6.079
 16.154 -6.148
 16.231 -6.223
 16.307 -6.296
 16.383 -6.369
 16.459 -6.439
 16.535 -6.512
 16.612 -6.585
 16.688 -6.657
 16.764 -6.728
 16.840 -6.800
 16.916 -6.872
 16.993 -6.943
 17.069 -7.014
 17.145 -7.085
 17.221 -7.157
 17.297 -7.227
 17.374 -7.299
 17.450 -7.369
 17.526 -7.440
 17.602 -7.512
 17.678 -7.581
 17.755 -7.651
 17.831 -7.721
 17.907 -7.792
 17.983 -7.861
 18.059 -7.930
 18.136 -8.000
 18.212 -8.070
 18.288 -8.139
 18.364 -8.207
 18.440 -8.277
 18.517 -8.346
 18.593 -8.415
 18.669 -8.483
 18.745 -8.551
 18.821 -8.620
 18.898 -8.690
 18.974 -8.756
 19.050 -8.822
 19.126 -8.892
 19.202 -8.961
 19.279 -9.027
 19.355 -9.092
 19.431 -9.161
 19.507 -9.230
 19.583 -9.295
 19.660 -9.360
 19.736 -9.428
 19.812 -9.496
 19.888 -9.561
 19.964 -9.626
 20.041 -9.692
 20.117 -9.761
 20.193 -9.825
 20.269 -9.889
 20.345 -9.955
 20.422 -10.021
 20.498 -10.086
 20.574 -10.151
 20.650 -10.215
 20.726 -10.281
 20.803 -10.348
 20.879 -10.410
 20.955 -10.473
 21.031 -10.538
 21.107 -10.604
 21.184 -10.666
 21.260 -10.729
 21.336 -10.793
 21.412 -10.858
 21.488 -10.920
 21.565 -10.982
 21.641 -11.046
 21.717 -11.110
 21.793 -11.172
 21.869 -11.233
 21.946 -11.296
 22.022 -11.360
 22.098 -11.420
 22.174 -11.483
 22.250 -11.545
 22.327 -11.608
 22.403 -11.671
 22.479 -11.730
 22.555 -11.791
 22.631 -11.854
 22.708 -11.916
 22.784 -11.976
 22.860 -12.035
 22.936 -12.097
 23.012 -12.159
 23.089 -12.217
 23.165 -12.277
 23.241 -12.339
 23.317 -12.400
 23.393 -12.457
 23.470 -12.517
 23.546 -12.578
 23.622 -12.639
 23.698 -12.699
 23.774 -12.754
 23.851 -12.815
 23.927 -12.876
 24.003 -12.935
 24.079 -12.990
 24.155 -13.050
 24.232 -13.111
 24.308 -13.170
 24.384 -13.225
 24.460 -13.284
 24.536 -13.343
 24.613 -13.402
 24.689 -13.457
 24.765 -13.513
 24.841 -13.574
 24.917 -13.632
 24.994 -13.687
 25.070 -13.743
 25.146 -13.803
 25.222 -13.861
 25.298 -13.915
 25.375 -13.970
 25.451 -14.029
 25.527 -14.088
 25.603 -14.144
 25.679 -14.196
 25.756 -14.253
 25.832 -14.312
 25.908 -14.369
 25.984 -14.420
 26.060 -14.476
 26.137 -14.535
 26.213 -14.591
 26.289 -14.643
 26.365 -14.697
 26.441 -14.756
 26.518 -14.812
 26.594 -14.864
 26.670 -14.917
 26.746 -14.973
 26.822 -15.031
 26.899 -15.085
 26.975 -15.135
 27.051 -15.190
 27.127 -15.248
 27.203 -15.302
 27.280 -15.351
 27.356 -15.406
 27.432 -15.463
 27.508 -15.517
 27.584 -15.566
 27.661 -15.620
 27.737 -15.675
 27.813 -15.731
 27.889 -15.779
 27.965 -15.832
 28.042 -15.887
 28.118 -15.942
 28.194 -15.991
 28.270 -16.042
 28.346 -16.097
 28.423 -16.152
 28.499 -16.204
 28.575 -16.252
 28.651 -16.306
 28.727 -16.359
 28.804 -16.413
 28.880 -16.459
 28.956 -16.512
 29.032 -16.565
 29.108 -16.619
 29.185 -16.666
 29.261 -16.718
 29.337 -16.771
 29.413 -16.824
 29.489 -16.870
 29.566 -16.922
 29.642 -16.974
 29.718 -17.026
 29.794 -17.074
 29.870 -17.124
 29.947 -17.176
 30.023 -17.228
 30.099 -17.277
 30.175 -17.325
 30.251 -17.377
 30.328 -17.428
 30.404 -17.481
 30.480 -17.525
 30.556 -17.576
 30.632 -17.627
 30.709 -17.679
 30.785 -17.723
 30.861 -17.774
 30.937 -17.824
 31.013 -17.875
 31.090 -17.920
 31.166 -17.970
 31.242 -18.020
 31.318 -18.071
 31.394 -18.116
 31.471 -18.165
 31.547 -18.215
 31.623 -18.265
 31.699 -18.314
 31.775 -18.359
 31.852 -18.409
 31.928 -18.458
 32.004 -18.507
 32.080 -18.551
 32.156 -18.601
 32.233 -18.650
 32.309 -18.699
 32.385 -18.742
 32.461 -18.791
 32.537 -18.841
 32.614 -18.889
 32.690 -18.932
 32.766 -18.981
 32.842 -19.030
 32.918 -19.078
 32.995 -19.120
 33.071 -19.169
 33.147 -19.217
 33.223 -19.266
 33.299 -19.311
 33.376 -19.356
 33.452 -19.404
 33.528 -19.452
 33.604 -19.499
 33.680 -19.542
 33.757 -19.589
 33.833 -19.638
 33.909 -19.684
 33.985 -19.726
 34.061 -19.774
 34.138 -19.822
 34.214 -19.868
 34.290 -19.909
 34.366 -19.957
 34.442 -20.005
 34.519 -20.051
 34.595 -20.091
 34.671 -20.139
 34.747 -20.186
 34.823 -20.233
 34.900 -20.275
 34.976 -20.320
 35.052 -20.367
 35.128 -20.413
 35.204 -20.457
 35.281 -20.500
 35.357 -20.546
 35.433 -20.592
 35.509 -20.638
 35.585 -20.678
 35.662 -20.724
 35.738 -20.771
 35.814 -20.816
 35.890 -20.855
 35.966 -20.901
 36.043 -20.948
 36.119 -20.993
 36.195 -21.033
 36.271 -21.078
 36.347 -21.124
 36.424 -21.169
 36.500 -21.210
 36.576 -21.254
 36.652 -21.299
 36.728 -21.343
 36.805 -21.385
 36.881 -21.428
 36.957 -21.473
 37.033 -21.517
 37.109 -21.560
 37.186 -21.601
 37.262 -21.646
 37.338 -21.690
 37.414 -21.734
 37.490 -21.773
 37.567 -21.817
 37.643 -21.862
 37.719 -21.906
 37.795 -21.945
 37.871 -21.991
 37.948 -22.033
 38.024 -22.076
 38.100 -22.116
 38.176 -22.160
 38.252 -22.203
 38.329 -22.246
 38.405 -22.286
 38.481 -22.329
 38.557 -22.372
 38.633 -22.415
 38.710 -22.455
 38.786 -22.496
 38.862 -22.540
 38.938 -22.583
 39.014 -22.624


==> theory/tables/beam_modulus_N_elements_16_focal_length_10.26_mm_f_ctr_dyn_range_40_profile_lateral.dat <==
 x_mm p_dB
 -19.469 -38.636
 -19.393 -38.615
 -19.317 -38.595
 -19.241 -38.576
 -19.164 -38.557
 -19.088 -38.540
 -19.012 -38.523
 -18.936 -38.507
 -18.860 -38.492
 -18.783 -38.477
 -18.707 -38.462
 -18.631 -38.449
 -18.555 -38.436
 -18.479 -38.423
 -18.402 -38.410
 -18.326 -38.398
 -18.250 -38.386
 -18.174 -38.374
 -18.098 -38.361
 -18.021 -38.349
 -17.945 -38.336
 -17.869 -38.322
 -17.793 -38.308
 -17.717 -38.293
 -17.640 -38.277
 -17.564 -38.260
 -17.488 -38.241
 -17.412 -38.221
 -17.336 -38.199
 -17.259 -38.176
 -17.183 -38.150
 -17.107 -38.122
 -17.031 -38.092
 -16.954 -38.059
 -16.878 -38.023
 -16.802 -37.985
 -16.726 -37.943
 -16.650 -37.899
 -16.574 -37.850
 -16.497 -37.799
 -16.421 -37.745
 -16.345 -37.686
 -16.269 -37.624
 -16.193 -37.559
 -16.116 -37.491
 -16.040 -37.419
 -15.964 -37.344
 -15.888 -37.266
 -15.812 -37.186
 -15.735 -37.102
 -15.659 -37.016
 -15.583 -36.928
 -15.507 -36.839
 -15.431 -36.747
 -15.354 -36.655
 -15.278 -36.562
 -15.202 -36.468
 -15.126 -36.375
 -15.050 -36.282
 -14.973 -36.190
 -14.897 -36.099
 -14.821 -36.010
 -14.745 -35.923
 -14.669 -35.839
 -14.592 -35.758
 -14.516 -35.681
 -14.440 -35.608
 -14.364 -35.539
 -14.288 -35.476
 -14.211 -35.418
 -14.135 -35.367
 -14.059 -35.321
 -13.983 -35.283
 -13.907 -35.252
 -13.830 -35.230
 -13.754 -35.215
 -13.678 -35.209
 -13.602 -35.212
 -13.526 -35.225
 -13.449 -35.248
 -13.373 -35.281
 -13.297 -35.324
 -13.221 -35.378
 -13.145 -35.442
 -13.068 -35.517
 -12.992 -35.603
 -12.916 -35.698
 -12.840 -35.803
 -12.764 -35.917
 -12.687 -36.038
 -12.611 -36.165
 -12.535 -36.297
 -12.459 -36.431
 -12.383 -36.564
 -12.306 -36.693
 -12.230 -36.815
 -12.154 -36.924
 -12.078 -37.017
 -12.002 -37.089
 -11.925 -37.135
 -11.849 -37.152
 -11.773 -37.137
 -11.697 -37.089
 -11.620 -37.006
 -11.544 -36.891
 -11.468 -36.747
 -11.392 -36.578
 -11.316 -36.388
 -11.240 -36.183
 -11.163 -35.969
 -11.087 -35.753
 -11.011 -35.539
 -10.935 -35.332
 -10.859 -35.139
 -10.782 -34.962
 -10.706 -34.806
 -10.630 -34.675
 -10.554 -34.572
 -10.478 -34.499
 -10.401 -34.459
 -10.325 -34.456
 -10.249 -34.491
 -10.173 -34.567
 -10.097 -34.686
 -10.020 -34.848
 -9.944 -35.056
 -9.868 -35.309
 -9.792 -35.606
 -9.716 -35.943
 -9.639 -36.314
 -9.563 -36.707
 -9.487 -37.102
 -9.411 -37.475
 -9.335 -37.791
 -9.258 -38.010
 -9.182 -38.098
 -9.106 -38.034
 -9.030 -37.818
 -8.954 -37.474
 -8.877 -37.039
 -8.801 -36.556
 -8.725 -36.063
 -8.649 -35.590
 -8.572 -35.161
 -8.496 -34.791
 -8.420 -34.494
 -8.344 -34.276
 -8.268 -34.148
 -8.192 -34.114
 -8.115 -34.182
 -8.039 -34.360
 -7.963 -34.654
 -7.887 -35.071
 -7.811 -35.619
 -7.734 -36.298
 -7.658 -37.098
 -7.582 -37.980
 -7.506 -38.848
 -7.430 -39.524
 -7.353 -39.780
 -7.277 -39.480
 -7.201 -38.717
 -7.125 -37.720
 -7.049 -36.692
 -6.972 -35.751
 -6.896 -34.954
 -6.820 -34.327
 -6.744 -33.877
 -6.668 -33.613
 -6.591 -33.542
 -6.515 -33.675
 -6.439 -34.028
 -6.363 -34.630
 -6.287 -35.511
 -6.210 -36.712
 -6.134 -38.248
 -6.058 -40.000
 -5.982 -40.000
 -5.906 -40.000
 -5.829 -39.653
 -5.753 -37.621
 -5.677 -35.809
 -5.601 -34.359
 -5.525 -33.271
 -5.448 -32.519
 -5.372 -32.088
 -5.296 -31.978
 -5.220 -32.206
 -5.144 -32.814
 -5.067 -33.873
 -4.991 -35.499
 -4.915 -37.819
 -4.839 -40.000
 -4.763 -40.000
 -4.686 -38.408
 -4.610 -35.320
 -4.534 -32.944
 -4.458 -31.236
 -4.382 -30.084
 -4.305 -29.423
 -4.229 -29.230
 -4.153 -29.529
 -4.077 -30.395
 -4.001 -31.973
 -3.924 -34.492
 -3.848 -37.799
 -3.772 -38.204
 -3.696 -34.419
 -3.620 -31.018
 -3.543 -28.643
 -3.467 -27.086
 -3.391 -26.198
 -3.315 -25.927
 -3.239 -26.297
 -3.162 -27.414
 -3.086 -29.500
 -3.010 -32.797
 -2.934 -35.194
 -2.858 -31.806
 -2.781 -27.867
 -2.705 -25.164
 -2.629 -23.459
 -2.553 -22.558
 -2.477 -22.396
 -2.400 -23.016
 -2.324 -24.587
 -2.248 -27.420
 -2.172 -30.881
 -2.096 -29.089
 -2.019 -24.696
 -1.943 -21.567
 -1.867 -19.601
 -1.791 -18.545
 -1.715 -18.305
 -1.638 -18.920
 -1.562 -20.566
 -1.486 -23.431
 -1.410 -25.635
 -1.334 -22.414
 -1.257 -18.367
 -1.181 -15.531
 -1.105 -13.720
 -1.029 -12.745
 -0.953 -12.533
 -0.876 -13.091
 -0.800 -14.371
 -0.724 -15.645
 -0.648 -14.629
 -0.572 -11.404
 -0.495 -8.182
 -0.419 -5.587
 -0.343 -3.590
 -0.267 -2.094
 -0.191 -1.026
 -0.114 -0.337
 -0.038 -0.000
 0.038 0.000
 0.114 -0.337
 0.191 -1.026
 0.267 -2.094
 0.343 -3.590
 0.419 -5.587
 0.495 -8.182
 0.572 -11.404
 0.648 -14.629
 0.724 -15.645
 0.800 -14.371
 0.876 -13.091
 0.953 -12.533
 1.029 -12.745
 1.105 -13.720
 1.181 -15.531
 1.257 -18.367
 1.334 -22.414
 1.410 -25.635
 1.486 -23.431
 1.562 -20.566
 1.638 -18.920
 1.715 -18.305
 1.791 -18.545
 1.867 -19.601
 1.943 -21.567
 2.019 -24.696
 2.096 -29.089
 2.172 -30.881
 2.248 -27.420
 2.324 -24.587
 2.400 -23.016
 2.477 -22.396
 2.553 -22.558
 2.629 -23.459
 2.705 -25.164
 2.781 -27.867
 2.858 -31.806
 2.934 -35.194
 3.010 -32.797
 3.086 -29.500
 3.162 -27.414
 3.239 -26.297
 3.315 -25.927
 3.391 -26.198
 3.467 -27.086
 3.543 -28.643
 3.620 -31.018
 3.696 -34.419
 3.772 -38.204
 3.848 -37.799
 3.924 -34.492
 4.001 -31.973
 4.077 -30.395
 4.153 -29.529
 4.229 -29.230
 4.305 -29.423
 4.382 -30.084
 4.458 -31.236
 4.534 -32.944
 4.610 -35.320
 4.686 -38.408
 4.763 -40.000
 4.839 -40.000
 4.915 -37.819
 4.991 -35.499
 5.067 -33.873
 5.144 -32.814
 5.220 -32.206
 5.296 -31.978
 5.372 -32.088
 5.448 -32.519
 5.525 -33.271
 5.601 -34.359
 5.677 -35.809
 5.753 -37.621
 5.829 -39.653
 5.906 -40.000
 5.982 -40.000
 6.058 -40.000
 6.134 -38.248
 6.210 -36.712
 6.287 -35.511
 6.363 -34.630
 6.439 -34.028
 6.515 -33.675
 6.591 -33.542
 6.668 -33.613
 6.744 -33.877
 6.820 -34.327
 6.896 -34.954
 6.972 -35.751
 7.049 -36.692
 7.125 -37.720
 7.201 -38.717
 7.277 -39.480
 7.353 -39.780
 7.430 -39.524
 7.506 -38.848
 7.582 -37.980
 7.658 -37.098
 7.734 -36.298
 7.811 -35.619
 7.887 -35.071
 7.963 -34.654
 8.039 -34.360
 8.115 -34.182
 8.192 -34.114
 8.268 -34.148
 8.344 -34.276
 8.420 -34.494
 8.496 -34.791
 8.572 -35.161
 8.649 -35.590
 8.725 -36.063
 8.801 -36.556
 8.877 -37.039
 8.954 -37.474
 9.030 -37.818
 9.106 -38.034
 9.182 -38.098
 9.258 -38.010
 9.335 -37.791
 9.411 -37.475
 9.487 -37.102
 9.563 -36.707
 9.639 -36.314
 9.716 -35.943
 9.792 -35.606
 9.868 -35.309
 9.944 -35.056
 10.020 -34.848
 10.097 -34.686
 10.173 -34.567
 10.249 -34.491
 10.325 -34.456
 10.401 -34.459
 10.478 -34.499
 10.554 -34.572
 10.630 -34.675
 10.706 -34.806
 10.782 -34.962
 10.859 -35.139
 10.935 -35.332
 11.011 -35.539
 11.087 -35.753
 11.163 -35.969
 11.240 -36.183
 11.316 -36.388
 11.392 -36.578
 11.468 -36.747
 11.544 -36.891
 11.620 -37.006
 11.697 -37.089
 11.773 -37.137
 11.849 -37.152
 11.925 -37.135
 12.002 -37.089
 12.078 -37.017
 12.154 -36.924
 12.230 -36.815
 12.306 -36.693
 12.383 -36.564
 12.459 -36.431
 12.535 -36.297
 12.611 -36.165
 12.687 -36.038
 12.764 -35.917
 12.840 -35.803
 12.916 -35.698
 12.992 -35.603
 13.068 -35.517
 13.145 -35.442
 13.221 -35.378
 13.297 -35.324
 13.373 -35.281
 13.449 -35.248
 13.526 -35.225
 13.602 -35.212
 13.678 -35.209
 13.754 -35.215
 13.830 -35.230
 13.907 -35.252
 13.983 -35.283
 14.059 -35.321
 14.135 -35.367
 14.211 -35.418
 14.288 -35.476
 14.364 -35.539
 14.440 -35.608
 14.516 -35.681
 14.592 -35.758
 14.669 -35.839
 14.745 -35.923
 14.821 -36.010
 14.897 -36.099
 14.973 -36.190
 15.050 -36.282
 15.126 -36.375
 15.202 -36.468
 15.278 -36.562
 15.354 -36.655
 15.431 -36.747
 15.507 -36.839
 15.583 -36.928
 15.659 -37.016
 15.735 -37.102
 15.812 -37.186
 15.888 -37.266
 15.964 -37.344
 16.040 -37.419
 16.116 -37.491
 16.193 -37.559
 16.269 -37.624
 16.345 -37.686
 16.421 -37.745
 16.497 -37.799
 16.574 -37.850
 16.650 -37.899
 16.726 -37.943
 16.802 -37.985
 16.878 -38.023
 16.954 -38.059
 17.031 -38.092
 17.107 -38.122
 17.183 -38.150
 17.259 -38.176
 17.336 -38.199
 17.412 -38.221
 17.488 -38.241
 17.564 -38.260
 17.640 -38.277
 17.717 -38.293
 17.793 -38.308
 17.869 -38.322
 17.945 -38.336
 18.021 -38.349
 18.098 -38.361
 18.174 -38.374
 18.250 -38.386
 18.326 -38.398
 18.402 -38.410
 18.479 -38.423
 18.555 -38.436
 18.631 -38.449
 18.707 -38.462
 18.783 -38.477
 18.860 -38.492
 18.936 -38.507
 19.012 -38.523
 19.088 -38.540
 19.164 -38.557
 19.241 -38.576
 19.317 -38.595
 19.393 -38.615
 19.469 -38.636


==> theory/tables/beam_modulus_N_elements_16_focal_length_10.26_mm_f_ub_dyn_range_40_profile_axial.dat <==
 z_mm p_dB
 0.076 -19.904
 0.152 -17.472
 0.229 -15.598
 0.305 -14.320
 0.381 -14.363
 0.457 -14.665
 0.533 -13.867
 0.610 -12.919
 0.686 -12.771
 0.762 -13.168
 0.838 -13.195
 0.914 -12.592
 0.991 -12.025
 1.067 -12.005
 1.143 -12.451
 1.219 -12.904
 1.295 -12.746
 1.372 -12.066
 1.448 -11.384
 1.524 -11.065
 1.600 -11.137
 1.676 -11.548
 1.753 -12.108
 1.829 -12.559
 1.905 -12.602
 1.981 -12.229
 2.057 -11.626
 2.134 -11.015
 2.210 -10.513
 2.286 -10.176
 2.362 -10.023
 2.438 -10.051
 2.515 -10.254
 2.591 -10.592
 2.667 -11.043
 2.743 -11.546
 2.819 -12.041
 2.896 -12.395
 2.972 -12.512
 3.048 -12.344
 3.124 -11.945
 3.200 -11.379
 3.277 -10.752
 3.353 -10.139
 3.429 -9.598
 3.505 -9.134
 3.581 -8.762
 3.658 -8.478
 3.734 -8.289
 3.810 -8.180
 3.886 -8.144
 3.962 -8.169
 4.039 -8.257
 4.115 -8.398
 4.191 -8.576
 4.267 -8.785
 4.343 -9.021
 4.420 -9.287
 4.496 -9.558
 4.572 -9.831
 4.648 -10.105
 4.724 -10.383
 4.801 -10.641
 4.877 -10.875
 4.953 -11.084
 5.029 -11.269
 5.105 -11.405
 5.182 -11.484
 5.258 -11.505
 5.334 -11.468
 5.410 -11.357
 5.486 -11.171
 5.563 -10.919
 5.639 -10.610
 5.715 -10.249
 5.791 -9.847
 5.867 -9.413
 5.944 -8.959
 6.020 -8.499
 6.096 -8.032
 6.172 -7.566
 6.248 -7.108
 6.325 -6.668
 6.401 -6.238
 6.477 -5.823
 6.553 -5.424
 6.629 -5.047
 6.706 -4.686
 6.782 -4.341
 6.858 -4.012
 6.934 -3.705
 7.010 -3.416
 7.087 -3.140
 7.163 -2.878
 7.239 -2.636
 7.315 -2.408
 7.391 -2.193
 7.468 -1.992
 7.544 -1.804
 7.620 -1.631
 7.696 -1.466
 7.772 -1.311
 7.849 -1.169
 7.925 -1.041
 8.001 -0.919
 8.077 -0.806
 8.153 -0.703
 8.230 -0.609
 8.306 -0.523
 8.382 -0.444
 8.458 -0.373
 8.534 -0.311
 8.611 -0.253
 8.687 -0.203
 8.763 -0.159
 8.839 -0.122
 8.915 -0.089
 8.992 -0.061
 9.068 -0.038
 9.144 -0.024
 9.220 -0.013
 9.296 -0.004
 9.373 0.000
 9.449 -0.001
 9.525 -0.005
 9.601 -0.018
 9.677 -0.029
 9.754 -0.045
 9.830 -0.064
 9.906 -0.085
 9.982 -0.108
 10.058 -0.143
 10.135 -0.175
 10.211 -0.208
 10.287 -0.243
 10.363 -0.280
 10.439 -0.329
 10.516 -0.372
 10.592 -0.417
 10.668 -0.463
 10.744 -0.511
 10.820 -0.572
 10.897 -0.625
 10.973 -0.678
 11.049 -0.734
 11.125 -0.792
 11.201 -0.862
 11.278 -0.922
 11.354 -0.983
 11.430 -1.047
 11.506 -1.112
 11.582 -1.188
 11.659 -1.255
 11.735 -1.323
 11.811 -1.393
 11.887 -1.464
 11.963 -1.545
 12.040 -1.618
 12.116 -1.691
 12.192 -1.766
 12.268 -1.842
 12.344 -1.927
 12.421 -2.004
 12.497 -2.082
 12.573 -2.161
 12.649 -2.249
 12.725 -2.328
 12.802 -2.409
 12.878 -2.490
 12.954 -2.573
 13.030 -2.663
 13.106 -2.745
 13.183 -2.829
 13.259 -2.914
 13.335 -3.007
 13.411 -3.090
 13.487 -3.174
 13.564 -3.261
 13.640 -3.349
 13.716 -3.441
 13.792 -3.527
 13.868 -3.614
 13.945 -3.703
 14.021 -3.797
 14.097 -3.884
 14.173 -3.972
 14.249 -4.062
 14.326 -4.157
 14.402 -4.244
 14.478 -4.333
 14.554 -4.423
 14.630 -4.514
 14.707 -4.608
 14.783 -4.697
 14.859 -4.788
 14.935 -4.879
 15.011 -4.974
 15.088 -5.063
 15.164 -5.155
 15.240 -5.244
 15.316 -5.336
 15.392 -5.431
 15.469 -5.523
 15.545 -5.611
 15.621 -5.704
 15.697 -5.797
 15.773 -5.894
 15.850 -5.973
 15.926 -6.068
 16.002 -6.173
 16.078 -6.260
 16.154 -6.341
 16.231 -6.437
 16.307 -6.537
 16.383 -6.627
 16.459 -6.710
 16.535 -6.802
 16.612 -6.901
 16.688 -6.994
 16.764 -7.078
 16.840 -7.168
 16.916 -7.264
 16.993 -7.363
 17.069 -7.445
 17.145 -7.532
 17.221 -7.626
 17.297 -7.727
 17.374 -7.810
 17.450 -7.895
 17.526 -7.988
 17.602 -8.088
 17.678 -8.178
 17.755 -8.257
 17.831 -8.347
 17.907 -8.445
 17.983 -8.539
 18.059 -8.617
 18.136 -8.705
 18.212 -8.801
 18.288 -8.898
 18.364 -8.981
 18.440 -9.061
 18.517 -9.155
 18.593 -9.255
 18.669 -9.338
 18.745 -9.416
 18.821 -9.507
 18.898 -9.608
 18.974 -9.693
 19.050 -9.774
 19.126 -9.857
 19.202 -9.956
 19.279 -10.045
 19.355 -10.124
 19.431 -10.206
 19.507 -10.302
 19.583 -10.394
 19.660 -10.473
 19.736 -10.559
 19.812 -10.645
 19.888 -10.741
 19.964 -10.819
 20.041 -10.903
 20.117 -10.987
 20.193 -11.085
 20.269 -11.162
 20.345 -11.244
 20.422 -11.333
 20.498 -11.426
 20.574 -11.504
 20.650 -11.583
 20.726 -11.670
 20.803 -11.757
 20.879 -11.844
 20.955 -11.920
 21.031 -12.004
 21.107 -12.088
 21.184 -12.179
 21.260 -12.254
 21.336 -12.336
 21.412 -12.427
 21.488 -12.512
 21.565 -12.585
 21.641 -12.666
 21.717 -12.754
 21.793 -12.842
 21.869 -12.914
 21.946 -12.992
 22.022 -13.079
 22.098 -13.178
 22.174 -13.241
 22.250 -13.317
 22.327 -13.401
 22.403 -13.493
 22.479 -13.566
 22.555 -13.639
 22.631 -13.721
 22.708 -13.811
 22.784 -13.888
 22.860 -13.958
 22.936 -14.039
 23.012 -14.126
 23.089 -14.215
 23.165 -14.275
 23.241 -14.353
 23.317 -14.439
 23.393 -14.532
 23.470 -14.590
 23.546 -14.665
 23.622 -14.749
 23.698 -14.840
 23.774 -14.909
 23.851 -14.975
 23.927 -15.057
 24.003 -15.146
 24.079 -15.220
 24.155 -15.283
 24.232 -15.362
 24.308 -15.449
 24.384 -15.529
 24.460 -15.588
 24.536 -15.665
 24.613 -15.750
 24.689 -15.836
 24.765 -15.896
 24.841 -15.966
 24.917 -16.048
 24.994 -16.139
 25.070 -16.198
 25.146 -16.264
 25.222 -16.345
 25.298 -16.440
 25.375 -16.497
 25.451 -16.559
 25.527 -16.639
 25.603 -16.726
 25.679 -16.794
 25.756 -16.855
 25.832 -16.930
 25.908 -17.016
 25.984 -17.090
 26.060 -17.148
 26.137 -17.219
 26.213 -17.303
 26.289 -17.385
 26.365 -17.439
 26.441 -17.506
 26.518 -17.588
 26.594 -17.674
 26.670 -17.727
 26.746 -17.789
 26.822 -17.870
 26.899 -17.959
 26.975 -18.014
 27.051 -18.073
 27.127 -18.151
 27.203 -18.237
 27.280 -18.298
 27.356 -18.355
 27.432 -18.429
 27.508 -18.513
 27.584 -18.581
 27.661 -18.636
 27.737 -18.697
 27.813 -18.788
 27.889 -18.862
 27.965 -18.914
 28.042 -18.974
 28.118 -19.060
 28.194 -19.142
 28.270 -19.190
 28.346 -19.248
 28.423 -19.330
 28.499 -19.419
 28.575 -19.464
 28.651 -19.521
 28.727 -19.581
 28.804 -19.685
 28.880 -19.737
 28.956 -19.791
 29.032 -19.849
 29.108 -19.949
 29.185 -20.008
 29.261 -20.059
 29.337 -20.116
 29.413 -20.210
 29.489 -20.277
 29.566 -20.326
 29.642 -20.381
 29.718 -20.444
 29.794 -20.545
 29.870 -20.590
 29.947 -20.644
 30.023 -20.704
 30.099 -20.811
 30.175 -20.853
 30.251 -20.905
 30.328 -20.963
 30.404 -21.074
 30.480 -21.114
 30.556 -21.165
 30.632 -21.220
 30.709 -21.326
 30.785 -21.374
 30.861 -21.422
 30.937 -21.476
 31.013 -21.540
 31.090 -21.632
 31.166 -21.678
 31.242 -21.730
 31.318 -21.791
 31.394 -21.889
 31.471 -21.932
 31.547 -21.982
 31.623 -22.041
 31.699 -22.162
 31.775 -22.185
 31.852 -22.233
 31.928 -22.290
 32.004 -22.356
 32.080 -22.436
 32.156 -22.482
 32.233 -22.536
 32.309 -22.600
 32.385 -22.685
 32.461 -22.730
 32.537 -22.782
 32.614 -22.843
 32.690 -22.933
 32.766 -22.975
 32.842 -23.025
 32.918 -23.085
 32.995 -23.113
 33.071 -23.220
 33.147 -23.267
 33.223 -23.325
 33.299 -23.390
 33.376 -23.463
 33.452 -23.508
 33.528 -23.564
 33.604 -23.629
 33.680 -23.705
 33.757 -23.748
 33.833 -23.801
 33.909 -23.864
 33.985 -23.945
 34.061 -23.986
 34.138 -24.037
 34.214 -24.098
 34.290 -24.101
 34.366 -24.223
 34.442 -24.271
 34.519 -24.330
 34.595 -24.342
 34.671 -24.459
 34.747 -24.505
 34.823 -24.560
 34.900 -24.624
 34.976 -24.693
 35.052 -24.736
 35.128 -24.790
 35.204 -24.852
 35.281 -24.826
 35.357 -24.967
 35.433 -25.018
 35.509 -25.082
 35.585 -25.060
 35.662 -25.196
 35.738 -25.245
 35.814 -25.307
 35.890 -25.292
 35.966 -25.424
 36.043 -25.471
 36.119 -25.530
 36.195 -25.595
 36.271 -25.652
 36.347 -25.696
 36.424 -25.751
 36.500 -25.815
 36.576 -25.762
 36.652 -25.920
 36.728 -25.972
 36.805 -26.034
 36.881 -25.988
 36.957 -26.143
 37.033 -26.192
 37.109 -26.254
 37.186 -26.213
 37.262 -26.364
 37.338 -26.411
 37.414 -26.473
 37.490 -26.438
 37.567 -26.584
 37.643 -26.629
 37.719 -26.688
 37.795 -26.754
 37.871 -26.673
 37.948 -26.846
 38.024 -26.902
 38.100 -26.966
 38.176 -26.892
 38.252 -27.063
 38.329 -27.115
 38.405 -27.177
 38.481 -27.110
 38.557 -27.278
 38.633 -27.327
 38.710 -27.388
 38.786 -27.327
 38.862 -27.492
 38.938 -27.538
 39.014 -27.599


==> theory/tables/beam_modulus_N_elements_16_focal_length_10.26_mm_f_ub_dyn_range_40_profile_lateral.dat <==
 x_mm p_dB
 -19.469 -40.000
 -19.393 -40.000
 -19.317 -40.000
 -19.241 -40.000
 -19.164 -40.000
 -19.088 -40.000
 -19.012 -40.000
 -18.936 -40.000
 -18.860 -40.000
 -18.783 -40.000
 -18.707 -40.000
 -18.631 -40.000
 -18.555 -40.000
 -18.479 -40.000
 -18.402 -40.000
 -18.326 -40.000
 -18.250 -40.000
 -18.174 -40.000
 -18.098 -40.000
 -18.021 -40.000
 -17.945 -40.000
 -17.869 -40.000
 -17.793 -40.000
 -17.717 -40.000
 -17.640 -40.000
 -17.564 -40.000
 -17.488 -40.000
 -17.412 -40.000
 -17.336 -40.000
 -17.259 -40.000
 -17.183 -40.000
 -17.107 -40.000
 -17.031 -40.000
 -16.954 -40.000
 -16.878 -40.000
 -16.802 -40.000
 -16.726 -40.000
 -16.650 -40.000
 -16.574 -40.000
 -16.497 -40.000
 -16.421 -40.000
 -16.345 -40.000
 -16.269 -40.000
 -16.193 -40.000
 -16.116 -40.000
 -16.040 -40.000
 -15.964 -40.000
 -15.888 -40.000
 -15.812 -40.000
 -15.735 -40.000
 -15.659 -40.000
 -15.583 -40.000
 -15.507 -40.000
 -15.431 -40.000
 -15.354 -40.000
 -15.278 -40.000
 -15.202 -40.000
 -15.126 -40.000
 -15.050 -40.000
 -14.973 -40.000
 -14.897 -40.000
 -14.821 -40.000
 -14.745 -40.000
 -14.669 -40.000
 -14.592 -40.000
 -14.516 -40.000
 -14.440 -40.000
 -14.364 -40.000
 -14.288 -40.000
 -14.211 -40.000
 -14.135 -39.818
 -14.059 -39.299
 -13.983 -38.781
 -13.907 -38.266
 -13.830 -37.754
 -13.754 -37.248
 -13.678 -36.745
 -13.602 -36.249
 -13.526 -35.758
 -13.449 -35.275
 -13.373 -34.801
 -13.297 -34.331
 -13.221 -33.868
 -13.145 -33.412
 -13.068 -32.965
 -12.992 -32.524
 -12.916 -32.093
 -12.840 -31.669
 -12.764 -31.255
 -12.687 -30.849
 -12.611 -30.452
 -12.535 -30.064
 -12.459 -29.687
 -12.383 -29.320
 -12.306 -28.964
 -12.230 -28.618
 -12.154 -28.285
 -12.078 -27.964
 -12.002 -27.655
 -11.925 -27.361
 -11.849 -27.080
 -11.773 -26.814
 -11.697 -26.562
 -11.620 -26.327
 -11.544 -26.107
 -11.468 -25.905
 -11.392 -25.721
 -11.316 -25.553
 -11.240 -25.405
 -11.163 -25.274
 -11.087 -25.162
 -11.011 -25.067
 -10.935 -24.991
 -10.859 -24.932
 -10.782 -24.889
 -10.706 -24.862
 -10.630 -24.848
 -10.554 -24.846
 -10.478 -24.855
 -10.401 -24.872
 -10.325 -24.894
 -10.249 -24.919
 -10.173 -24.945
 -10.097 -24.970
 -10.020 -24.992
 -9.944 -25.012
 -9.868 -25.029
 -9.792 -25.046
 -9.716 -25.063
 -9.639 -25.085
 -9.563 -25.116
 -9.487 -25.160
 -9.411 -25.224
 -9.335 -25.311
 -9.258 -25.428
 -9.182 -25.577
 -9.106 -25.763
 -9.030 -25.987
 -8.954 -26.249
 -8.877 -26.544
 -8.801 -26.867
 -8.725 -27.206
 -8.649 -27.545
 -8.572 -27.865
 -8.496 -28.144
 -8.420 -28.362
 -8.344 -28.510
 -8.268 -28.588
 -8.192 -28.605
 -8.115 -28.587
 -8.039 -28.564
 -7.963 -28.563
 -7.887 -28.615
 -7.811 -28.741
 -7.734 -28.958
 -7.658 -29.277
 -7.582 -29.694
 -7.506 -30.194
 -7.430 -30.749
 -7.353 -31.294
 -7.277 -31.744
 -7.201 -32.003
 -7.125 -32.023
 -7.049 -31.827
 -6.972 -31.505
 -6.896 -31.166
 -6.820 -30.905
 -6.744 -30.781
 -6.668 -30.841
 -6.591 -31.115
 -6.515 -31.613
 -6.439 -32.327
 -6.363 -33.190
 -6.287 -34.071
 -6.210 -34.693
 -6.134 -34.778
 -6.058 -34.298
 -5.982 -33.525
 -5.906 -32.767
 -5.829 -32.200
 -5.753 -31.929
 -5.677 -32.007
 -5.601 -32.466
 -5.525 -33.325
 -5.448 -34.585
 -5.372 -36.084
 -5.296 -37.233
 -5.220 -37.143
 -5.144 -35.888
 -5.067 -34.359
 -4.991 -33.135
 -4.915 -32.390
 -4.839 -32.158
 -4.763 -32.481
 -4.686 -33.420
 -4.610 -35.058
 -4.534 -37.357
 -4.458 -39.317
 -4.382 -38.399
 -4.305 -35.744
 -4.229 -33.452
 -4.153 -31.947
 -4.077 -31.201
 -4.001 -31.178
 -3.924 -31.961
 -3.848 -33.709
 -3.772 -36.657
 -3.696 -39.666
 -3.620 -37.495
 -3.543 -33.617
 -3.467 -30.937
 -3.391 -29.401
 -3.315 -28.818
 -3.239 -29.192
 -3.162 -30.688
 -3.086 -33.711
 -3.010 -37.912
 -2.934 -35.652
 -2.858 -30.904
 -2.781 -27.927
 -2.705 -26.342
 -2.629 -25.905
 -2.553 -26.620
 -2.477 -28.819
 -2.400 -33.190
 -2.324 -35.347
 -2.248 -29.539
 -2.172 -25.564
 -2.096 -23.421
 -2.019 -22.628
 -1.943 -23.130
 -1.867 -25.221
 -1.791 -29.811
 -1.715 -32.546
 -1.638 -25.881
 -1.562 -21.706
 -1.486 -19.537
 -1.410 -18.811
 -1.334 -19.498
 -1.257 -22.058
 -1.181 -27.627
 -1.105 -26.274
 -1.029 -19.647
 -0.953 -15.957
 -0.876 -14.055
 -0.800 -13.553
 -0.724 -14.541
 -0.648 -17.579
 -0.572 -20.843
 -0.495 -14.848
 -0.419 -9.393
 -0.343 -5.771
 -0.267 -3.273
 -0.191 -1.577
 -0.114 -0.514
 -0.038 -0.000
 0.038 0.000
 0.114 -0.514
 0.191 -1.577
 0.267 -3.273
 0.343 -5.771
 0.419 -9.393
 0.495 -14.848
 0.572 -20.843
 0.648 -17.579
 0.724 -14.541
 0.800 -13.553
 0.876 -14.055
 0.953 -15.957
 1.029 -19.647
 1.105 -26.274
 1.181 -27.627
 1.257 -22.058
 1.334 -19.498
 1.410 -18.811
 1.486 -19.537
 1.562 -21.706
 1.638 -25.881
 1.715 -32.546
 1.791 -29.811
 1.867 -25.221
 1.943 -23.130
 2.019 -22.628
 2.096 -23.421
 2.172 -25.564
 2.248 -29.539
 2.324 -35.347
 2.400 -33.190
 2.477 -28.819
 2.553 -26.620
 2.629 -25.905
 2.705 -26.342
 2.781 -27.927
 2.858 -30.904
 2.934 -35.652
 3.010 -37.912
 3.086 -33.711
 3.162 -30.688
 3.239 -29.192
 3.315 -28.818
 3.391 -29.401
 3.467 -30.937
 3.543 -33.617
 3.620 -37.495
 3.696 -39.666
 3.772 -36.657
 3.848 -33.709
 3.924 -31.961
 4.001 -31.178
 4.077 -31.201
 4.153 -31.947
 4.229 -33.452
 4.305 -35.744
 4.382 -38.399
 4.458 -39.317
 4.534 -37.357
 4.610 -35.058
 4.686 -33.420
 4.763 -32.481
 4.839 -32.158
 4.915 -32.390
 4.991 -33.135
 5.067 -34.359
 5.144 -35.888
 5.220 -37.143
 5.296 -37.233
 5.372 -36.084
 5.448 -34.585
 5.525 -33.325
 5.601 -32.466
 5.677 -32.007
 5.753 -31.929
 5.829 -32.200
 5.906 -32.767
 5.982 -33.525
 6.058 -34.298
 6.134 -34.778
 6.210 -34.693
 6.287 -34.071
 6.363 -33.190
 6.439 -32.327
 6.515 -31.613
 6.591 -31.115
 6.668 -30.841
 6.744 -30.781
 6.820 -30.905
 6.896 -31.166
 6.972 -31.505
 7.049 -31.827
 7.125 -32.023
 7.201 -32.003
 7.277 -31.744
 7.353 -31.294
 7.430 -30.749
 7.506 -30.194
 7.582 -29.694
 7.658 -29.277
 7.734 -28.958
 7.811 -28.741
 7.887 -28.615
 7.963 -28.563
 8.039 -28.564
 8.115 -28.587
 8.192 -28.605
 8.268 -28.588
 8.344 -28.510
 8.420 -28.362
 8.496 -28.144
 8.572 -27.865
 8.649 -27.545
 8.725 -27.206
 8.801 -26.867
 8.877 -26.544
 8.954 -26.249
 9.030 -25.987
 9.106 -25.763
 9.182 -25.577
 9.258 -25.428
 9.335 -25.311
 9.411 -25.224
 9.487 -25.160
 9.563 -25.116
 9.639 -25.085
 9.716 -25.063
 9.792 -25.046
 9.868 -25.029
 9.944 -25.012
 10.020 -24.992
 10.097 -24.970
 10.173 -24.945
 10.249 -24.919
 10.325 -24.894
 10.401 -24.872
 10.478 -24.855
 10.554 -24.846
 10.630 -24.848
 10.706 -24.862
 10.782 -24.889
 10.859 -24.932
 10.935 -24.991
 11.011 -25.067
 11.087 -25.162
 11.163 -25.274
 11.240 -25.405
 11.316 -25.553
 11.392 -25.721
 11.468 -25.905
 11.544 -26.107
 11.620 -26.327
 11.697 -26.562
 11.773 -26.814
 11.849 -27.080
 11.925 -27.361
 12.002 -27.655
 12.078 -27.964
 12.154 -28.285
 12.230 -28.618
 12.306 -28.964
 12.383 -29.320
 12.459 -29.687
 12.535 -30.064
 12.611 -30.452
 12.687 -30.849
 12.764 -31.255
 12.840 -31.669
 12.916 -32.093
 12.992 -32.524
 13.068 -32.965
 13.145 -33.412
 13.221 -33.868
 13.297 -34.331
 13.373 -34.801
 13.449 -35.275
 13.526 -35.758
 13.602 -36.249
 13.678 -36.745
 13.754 -37.248
 13.830 -37.754
 13.907 -38.266
 13.983 -38.781
 14.059 -39.299
 14.135 -39.818
 14.211 -40.000
 14.288 -40.000
 14.364 -40.000
 14.440 -40.000
 14.516 -40.000
 14.592 -40.000
 14.669 -40.000
 14.745 -40.000
 14.821 -40.000
 14.897 -40.000
 14.973 -40.000
 15.050 -40.000
 15.126 -40.000
 15.202 -40.000
 15.278 -40.000
 15.354 -40.000
 15.431 -40.000
 15.507 -40.000
 15.583 -40.000
 15.659 -40.000
 15.735 -40.000
 15.812 -40.000
 15.888 -40.000
 15.964 -40.000
 16.040 -40.000
 16.116 -40.000
 16.193 -40.000
 16.269 -40.000
 16.345 -40.000
 16.421 -40.000
 16.497 -40.000
 16.574 -40.000
 16.650 -40.000
 16.726 -40.000
 16.802 -40.000
 16.878 -40.000
 16.954 -40.000
 17.031 -40.000
 17.107 -40.000
 17.183 -40.000
 17.259 -40.000
 17.336 -40.000
 17.412 -40.000
 17.488 -40.000
 17.564 -40.000
 17.640 -40.000
 17.717 -40.000
 17.793 -40.000
 17.869 -40.000
 17.945 -40.000
 18.021 -40.000
 18.098 -40.000
 18.174 -40.000
 18.250 -40.000
 18.326 -40.000
 18.402 -40.000
 18.479 -40.000
 18.555 -40.000
 18.631 -40.000
 18.707 -40.000
 18.783 -40.000
 18.860 -40.000
 18.936 -40.000
 19.012 -40.000
 19.088 -40.000
 19.164 -40.000
 19.241 -40.000
 19.317 -40.000
 19.393 -40.000
 19.469 -40.000


==> theory/tables/beam_modulus_N_elements_32_focal_length_10.26_mm_f_ctr_dyn_range_40_profile_axial.dat <==
 z_mm p_dB
 0.076 -24.263
 0.152 -21.308
 0.229 -20.052
 0.305 -19.031
 0.381 -18.079
 0.457 -17.526
 0.533 -17.464
 0.610 -17.611
 0.686 -17.504
 0.762 -16.996
 0.838 -16.377
 0.914 -15.983
 0.991 -15.927
 1.067 -16.186
 1.143 -16.578
 1.219 -16.860
 1.295 -16.778
 1.372 -16.346
 1.448 -15.760
 1.524 -15.236
 1.600 -14.858
 1.676 -14.682
 1.753 -14.703
 1.829 -14.908
 1.905 -15.234
 1.981 -15.630
 2.057 -16.014
 2.134 -16.303
 2.210 -16.413
 2.286 -16.308
 2.362 -16.013
 2.438 -15.592
 2.515 -15.120
 2.591 -14.645
 2.667 -14.210
 2.743 -13.834
 2.819 -13.535
 2.896 -13.303
 2.972 -13.136
 3.048 -13.027
 3.124 -12.976
 3.200 -12.967
 3.277 -12.997
 3.353 -13.062
 3.429 -13.168
 3.505 -13.308
 3.581 -13.487
 3.658 -13.703
 3.734 -13.959
 3.810 -14.245
 3.886 -14.546
 3.962 -14.837
 4.039 -15.099
 4.115 -15.302
 4.191 -15.416
 4.267 -15.432
 4.343 -15.359
 4.420 -15.226
 4.496 -15.048
 4.572 -14.857
 4.648 -14.676
 4.724 -14.528
 4.801 -14.406
 4.877 -14.306
 4.953 -14.219
 5.029 -14.130
 5.105 -14.008
 5.182 -13.830
 5.258 -13.584
 5.334 -13.264
 5.410 -12.872
 5.486 -12.424
 5.563 -11.942
 5.639 -11.449
 5.715 -10.965
 5.791 -10.505
 5.867 -10.082
 5.944 -9.704
 6.020 -9.378
 6.096 -9.104
 6.172 -8.884
 6.248 -8.715
 6.325 -8.600
 6.401 -8.530
 6.477 -8.502
 6.553 -8.509
 6.629 -8.546
 6.706 -8.599
 6.782 -8.657
 6.858 -8.705
 6.934 -8.732
 7.010 -8.720
 7.087 -8.653
 7.163 -8.522
 7.239 -8.325
 7.315 -8.060
 7.391 -7.732
 7.468 -7.353
 7.544 -6.935
 7.620 -6.492
 7.696 -6.034
 7.772 -5.572
 7.849 -5.115
 7.925 -4.671
 8.001 -4.241
 8.077 -3.829
 8.153 -3.439
 8.230 -3.073
 8.306 -2.729
 8.382 -2.409
 8.458 -2.111
 8.534 -1.838
 8.611 -1.586
 8.687 -1.355
 8.763 -1.146
 8.839 -0.957
 8.915 -0.787
 8.992 -0.636
 9.068 -0.502
 9.144 -0.386
 9.220 -0.287
 9.296 -0.203
 9.373 -0.135
 9.449 -0.081
 9.525 -0.041
 9.601 -0.015
 9.677 -0.001
 9.754 0.000
 9.830 -0.011
 9.906 -0.033
 9.982 -0.067
 10.058 -0.111
 10.135 -0.165
 10.211 -0.230
 10.287 -0.303
 10.363 -0.386
 10.439 -0.477
 10.516 -0.578
 10.592 -0.687
 10.668 -0.803
 10.744 -0.928
 10.820 -1.059
 10.897 -1.198
 10.973 -1.345
 11.049 -1.498
 11.125 -1.658
 11.201 -1.823
 11.278 -1.995
 11.354 -2.173
 11.430 -2.358
 11.506 -2.547
 11.582 -2.741
 11.659 -2.942
 11.735 -3.148
 11.811 -3.358
 11.887 -3.573
 11.963 -3.792
 12.040 -4.016
 12.116 -4.244
 12.192 -4.477
 12.268 -4.714
 12.344 -4.952
 12.421 -5.195
 12.497 -5.442
 12.573 -5.693
 12.649 -5.943
 12.725 -6.197
 12.802 -6.455
 12.878 -6.715
 12.954 -6.977
 13.030 -7.237
 13.106 -7.501
 13.183 -7.766
 13.259 -8.034
 13.335 -8.296
 13.411 -8.561
 13.487 -8.826
 13.564 -9.091
 13.640 -9.353
 13.716 -9.608
 13.792 -9.865
 13.868 -10.122
 13.945 -10.372
 14.021 -10.613
 14.097 -10.855
 14.173 -11.094
 14.249 -11.326
 14.326 -11.544
 14.402 -11.762
 14.478 -11.974
 14.554 -12.180
 14.630 -12.372
 14.707 -12.553
 14.783 -12.733
 14.859 -12.905
 14.935 -13.062
 15.011 -13.206
 15.088 -13.350
 15.164 -13.485
 15.240 -13.606
 15.316 -13.717
 15.392 -13.821
 15.469 -13.923
 15.545 -14.008
 15.621 -14.087
 15.697 -14.157
 15.773 -14.235
 15.850 -14.281
 15.926 -14.339
 16.002 -14.396
 16.078 -14.437
 16.154 -14.470
 16.231 -14.508
 16.307 -14.543
 16.383 -14.570
 16.459 -14.592
 16.535 -14.617
 16.612 -14.640
 16.688 -14.658
 16.764 -14.674
 16.840 -14.692
 16.916 -14.710
 16.993 -14.723
 17.069 -14.738
 17.145 -14.752
 17.221 -14.768
 17.297 -14.781
 17.374 -14.797
 17.450 -14.811
 17.526 -14.829
 17.602 -14.847
 17.678 -14.862
 17.755 -14.879
 17.831 -14.899
 17.907 -14.920
 17.983 -14.939
 18.059 -14.960
 18.136 -14.984
 18.212 -15.009
 18.288 -15.033
 18.364 -15.058
 18.440 -15.086
 18.517 -15.116
 18.593 -15.144
 18.669 -15.174
 18.745 -15.206
 18.821 -15.240
 18.898 -15.277
 18.974 -15.309
 19.050 -15.345
 19.126 -15.384
 19.202 -15.424
 19.279 -15.462
 19.355 -15.501
 19.431 -15.545
 19.507 -15.590
 19.583 -15.631
 19.660 -15.675
 19.736 -15.722
 19.812 -15.771
 19.888 -15.816
 19.964 -15.864
 20.041 -15.914
 20.117 -15.967
 20.193 -16.016
 20.269 -16.067
 20.345 -16.121
 20.422 -16.177
 20.498 -16.229
 20.574 -16.285
 20.650 -16.340
 20.726 -16.399
 20.803 -16.459
 20.879 -16.514
 20.955 -16.572
 21.031 -16.633
 21.107 -16.695
 21.184 -16.753
 21.260 -16.813
 21.336 -16.876
 21.412 -16.942
 21.488 -17.002
 21.565 -17.064
 21.641 -17.129
 21.717 -17.196
 21.793 -17.258
 21.869 -17.323
 21.946 -17.389
 22.022 -17.458
 22.098 -17.522
 22.174 -17.589
 22.250 -17.656
 22.327 -17.727
 22.403 -17.797
 22.479 -17.861
 22.555 -17.929
 22.631 -18.001
 22.708 -18.072
 22.784 -18.138
 22.860 -18.206
 22.936 -18.279
 23.012 -18.352
 23.089 -18.419
 23.165 -18.488
 23.241 -18.561
 23.317 -18.635
 23.393 -18.703
 23.470 -18.773
 23.546 -18.846
 23.622 -18.921
 23.698 -18.994
 23.774 -19.060
 23.851 -19.134
 23.927 -19.209
 24.003 -19.283
 24.079 -19.350
 24.155 -19.423
 24.232 -19.498
 24.308 -19.572
 24.384 -19.640
 24.460 -19.713
 24.536 -19.788
 24.613 -19.863
 24.689 -19.931
 24.765 -20.003
 24.841 -20.078
 24.917 -20.153
 24.994 -20.222
 25.070 -20.293
 25.146 -20.368
 25.222 -20.443
 25.298 -20.511
 25.375 -20.582
 25.451 -20.656
 25.527 -20.731
 25.603 -20.805
 25.679 -20.870
 25.756 -20.944
 25.832 -21.019
 25.908 -21.092
 25.984 -21.157
 26.060 -21.229
 26.137 -21.304
 26.213 -21.377
 26.289 -21.443
 26.365 -21.513
 26.441 -21.586
 26.518 -21.659
 26.594 -21.725
 26.670 -21.794
 26.746 -21.866
 26.822 -21.939
 26.899 -22.009
 26.975 -22.072
 27.051 -22.144
 27.127 -22.216
 27.203 -22.285
 27.280 -22.347
 27.356 -22.417
 27.432 -22.489
 27.508 -22.558
 27.584 -22.619
 27.661 -22.688
 27.737 -22.759
 27.813 -22.828
 27.889 -22.888
 27.965 -22.955
 28.042 -23.025
 28.118 -23.093
 28.194 -23.153
 28.270 -23.218
 28.346 -23.287
 28.423 -23.354
 28.499 -23.419
 28.575 -23.477
 28.651 -23.544
 28.727 -23.610
 28.804 -23.675
 28.880 -23.732
 28.956 -23.797
 29.032 -23.863
 29.108 -23.927
 29.185 -23.982
 29.261 -24.047
 29.337 -24.111
 29.413 -24.174
 29.489 -24.229
 29.566 -24.291
 29.642 -24.355
 29.718 -24.417
 29.794 -24.471
 29.870 -24.531
 29.947 -24.594
 30.023 -24.655
 30.099 -24.710
 30.175 -24.767
 30.251 -24.829
 30.328 -24.889
 30.404 -24.948
 30.480 -24.998
 30.556 -25.059
 30.632 -25.118
 30.709 -25.177
 30.785 -25.225
 30.861 -25.285
 30.937 -25.343
 31.013 -25.400
 31.090 -25.448
 31.166 -25.505
 31.242 -25.563
 31.318 -25.620
 31.394 -25.667
 31.471 -25.722
 31.547 -25.779
 31.623 -25.835
 31.699 -25.886
 31.775 -25.934
 31.852 -25.990
 31.928 -26.045
 32.004 -26.097
 32.080 -26.143
 32.156 -26.197
 32.233 -26.251
 32.309 -26.303
 32.385 -26.347
 32.461 -26.400
 32.537 -26.453
 32.614 -26.504
 32.690 -26.547
 32.766 -26.599
 32.842 -26.651
 32.918 -26.702
 32.995 -26.743
 33.071 -26.793
 33.147 -26.845
 33.223 -26.895
 33.299 -26.940
 33.376 -26.985
 33.452 -27.035
 33.528 -27.085
 33.604 -27.131
 33.680 -27.172
 33.757 -27.221
 33.833 -27.271
 33.909 -27.317
 33.985 -27.356
 34.061 -27.405
 34.138 -27.453
 34.214 -27.498
 34.290 -27.536
 34.366 -27.584
 34.442 -27.632
 34.519 -27.677
 34.595 -27.714
 34.671 -27.760
 34.747 -27.807
 34.823 -27.852
 34.900 -27.891
 34.976 -27.933
 35.052 -27.980
 35.128 -28.024
 35.204 -28.063
 35.281 -28.103
 35.357 -28.149
 35.433 -28.193
 35.509 -28.235
 35.585 -28.271
 35.662 -28.315
 35.738 -28.359
 35.814 -28.400
 35.890 -28.435
 35.966 -28.479
 36.043 -28.522
 36.119 -28.563
 36.195 -28.597
 36.271 -28.640
 36.347 -28.683
 36.424 -28.724
 36.500 -28.758
 36.576 -28.799
 36.652 -28.842
 36.728 -28.882
 36.805 -28.917
 36.881 -28.955
 36.957 -28.998
 37.033 -29.037
 37.109 -29.074
 37.186 -29.109
 37.262 -29.151
 37.338 -29.191
 37.414 -29.229
 37.490 -29.262
 37.567 -29.303
 37.643 -29.342
 37.719 -29.380
 37.795 -29.410
 37.871 -29.452
 37.948 -29.492
 38.024 -29.529
 38.100 -29.560
 38.176 -29.600
 38.252 -29.640
 38.329 -29.676
 38.405 -29.708
 38.481 -29.746
 38.557 -29.785
 38.633 -29.822
 38.710 -29.854
 38.786 -29.890
 38.862 -29.929
 38.938 -29.966
 39.014 -30.000


==> theory/tables/beam_modulus_N_elements_32_focal_length_10.26_mm_f_ctr_dyn_range_40_profile_lateral.dat <==
 x_mm p_dB
 -19.469 -31.634
 -19.393 -31.529
 -19.317 -31.425
 -19.241 -31.322
 -19.164 -31.220
 -19.088 -31.120
 -19.012 -31.020
 -18.936 -30.922
 -18.860 -30.826
 -18.783 -30.730
 -18.707 -30.636
 -18.631 -30.544
 -18.555 -30.453
 -18.479 -30.363
 -18.402 -30.275
 -18.326 -30.189
 -18.250 -30.105
 -18.174 -30.022
 -18.098 -29.941
 -18.021 -29.861
 -17.945 -29.784
 -17.869 -29.709
 -17.793 -29.636
 -17.717 -29.565
 -17.640 -29.496
 -17.564 -29.429
 -17.488 -29.365
 -17.412 -29.303
 -17.336 -29.244
 -17.259 -29.187
 -17.183 -29.133
 -17.107 -29.082
 -17.031 -29.033
 -16.954 -28.987
 -16.878 -28.945
 -16.802 -28.905
 -16.726 -28.868
 -16.650 -28.834
 -16.574 -28.803
 -16.497 -28.776
 -16.421 -28.751
 -16.345 -28.730
 -16.269 -28.712
 -16.193 -28.697
 -16.116 -28.685
 -16.040 -28.677
 -15.964 -28.671
 -15.888 -28.669
 -15.812 -28.670
 -15.735 -28.673
 -15.659 -28.681
 -15.583 -28.691
 -15.507 -28.704
 -15.431 -28.720
 -15.354 -28.740
 -15.278 -28.763
 -15.202 -28.789
 -15.126 -28.819
 -15.050 -28.852
 -14.973 -28.889
 -14.897 -28.929
 -14.821 -28.974
 -14.745 -29.023
 -14.669 -29.077
 -14.592 -29.135
 -14.516 -29.198
 -14.440 -29.266
 -14.364 -29.340
 -14.288 -29.418
 -14.211 -29.502
 -14.135 -29.592
 -14.059 -29.686
 -13.983 -29.786
 -13.907 -29.891
 -13.830 -30.000
 -13.754 -30.113
 -13.678 -30.229
 -13.602 -30.349
 -13.526 -30.471
 -13.449 -30.594
 -13.373 -30.720
 -13.297 -30.846
 -13.221 -30.973
 -13.145 -31.101
 -13.068 -31.230
 -12.992 -31.361
 -12.916 -31.495
 -12.840 -31.633
 -12.764 -31.775
 -12.687 -31.923
 -12.611 -32.078
 -12.535 -32.240
 -12.459 -32.410
 -12.383 -32.589
 -12.306 -32.774
 -12.230 -32.966
 -12.154 -33.162
 -12.078 -33.360
 -12.002 -33.557
 -11.925 -33.749
 -11.849 -33.935
 -11.773 -34.113
 -11.697 -34.281
 -11.620 -34.442
 -11.544 -34.597
 -11.468 -34.750
 -11.392 -34.907
 -11.316 -35.072
 -11.240 -35.252
 -11.163 -35.450
 -11.087 -35.670
 -11.011 -35.909
 -10.935 -36.167
 -10.859 -36.434
 -10.782 -36.703
 -10.706 -36.961
 -10.630 -37.197
 -10.554 -37.404
 -10.478 -37.578
 -10.401 -37.725
 -10.325 -37.857
 -10.249 -37.991
 -10.173 -38.148
 -10.097 -38.344
 -10.020 -38.595
 -9.944 -38.906
 -9.868 -39.273
 -9.792 -39.680
 -9.716 -40.000
 -9.639 -40.000
 -9.563 -40.000
 -9.487 -40.000
 -9.411 -40.000
 -9.335 -40.000
 -9.258 -40.000
 -9.182 -40.000
 -9.106 -40.000
 -9.030 -40.000
 -8.954 -40.000
 -8.877 -40.000
 -8.801 -40.000
 -8.725 -40.000
 -8.649 -40.000
 -8.572 -40.000
 -8.496 -40.000
 -8.420 -40.000
 -8.344 -40.000
 -8.268 -40.000
 -8.192 -40.000
 -8.115 -40.000
 -8.039 -40.000
 -7.963 -40.000
 -7.887 -40.000
 -7.811 -40.000
 -7.734 -40.000
 -7.658 -40.000
 -7.582 -40.000
 -7.506 -40.000
 -7.430 -40.000
 -7.353 -40.000
 -7.277 -40.000
 -7.201 -40.000
 -7.125 -40.000
 -7.049 -40.000
 -6.972 -40.000
 -6.896 -40.000
 -6.820 -40.000
 -6.744 -40.000
 -6.668 -40.000
 -6.591 -40.000
 -6.515 -40.000
 -6.439 -40.000
 -6.363 -40.000
 -6.287 -40.000
 -6.210 -40.000
 -6.134 -40.000
 -6.058 -40.000
 -5.982 -40.000
 -5.906 -40.000
 -5.829 -40.000
 -5.753 -40.000
 -5.677 -40.000
 -5.601 -40.000
 -5.525 -40.000
 -5.448 -40.000
 -5.372 -40.000
 -5.296 -40.000
 -5.220 -40.000
 -5.144 -40.000
 -5.067 -40.000
 -4.991 -40.000
 -4.915 -40.000
 -4.839 -40.000
 -4.763 -40.000
 -4.686 -40.000
 -4.610 -40.000
 -4.534 -40.000
 -4.458 -40.000
 -4.382 -40.000
 -4.305 -40.000
 -4.229 -39.940
 -4.153 -40.000
 -4.077 -40.000
 -4.001 -40.000
 -3.924 -40.000
 -3.848 -38.194
 -3.772 -36.623
 -3.696 -37.222
 -3.620 -40.000
 -3.543 -40.000
 -3.467 -40.000
 -3.391 -36.074
 -3.315 -33.773
 -3.239 -33.778
 -3.162 -36.407
 -3.086 -40.000
 -3.010 -40.000
 -2.934 -33.711
 -2.858 -31.059
 -2.781 -30.864
 -2.705 -33.312
 -2.629 -40.000
 -2.553 -37.470
 -2.477 -30.851
 -2.400 -28.256
 -2.324 -28.198
 -2.248 -30.952
 -2.172 -38.681
 -2.096 -33.446
 -2.019 -27.507
 -1.943 -25.320
 -1.867 -25.713
 -1.791 -29.308
 -1.715 -37.429
 -1.638 -28.634
 -1.562 -23.762
 -1.486 -22.226
 -1.410 -23.364
 -1.334 -28.515
 -1.257 -32.264
 -1.181 -23.175
 -1.105 -19.491
 -1.029 -18.750
 -0.953 -20.939
 -0.876 -28.493
 -0.800 -23.445
 -0.724 -16.720
 -0.648 -14.001
 -0.572 -13.930
 -0.495 -17.114
 -0.419 -20.838
 -0.343 -11.821
 -0.267 -6.224
 -0.191 -2.884
 -0.114 -0.921
 -0.038 -0.000
 0.038 0.000
 0.114 -0.921
 0.191 -2.884
 0.267 -6.224
 0.343 -11.821
 0.419 -20.838
 0.495 -17.114
 0.572 -13.930
 0.648 -14.001
 0.724 -16.720
 0.800 -23.445
 0.876 -28.493
 0.953 -20.939
 1.029 -18.750
 1.105 -19.491
 1.181 -23.175
 1.257 -32.264
 1.334 -28.515
 1.410 -23.364
 1.486 -22.226
 1.562 -23.762
 1.638 -28.634
 1.715 -37.429
 1.791 -29.308
 1.867 -25.713
 1.943 -25.320
 2.019 -27.507
 2.096 -33.446
 2.172 -38.681
 2.248 -30.952
 2.324 -28.198
 2.400 -28.256
 2.477 -30.851
 2.553 -37.470
 2.629 -40.000
 2.705 -33.312
 2.781 -30.864
 2.858 -31.059
 2.934 -33.711
 3.010 -40.000
 3.086 -40.000
 3.162 -36.407
 3.239 -33.778
 3.315 -33.773
 3.391 -36.074
 3.467 -40.000
 3.543 -40.000
 3.620 -40.000
 3.696 -37.222
 3.772 -36.623
 3.848 -38.194
 3.924 -40.000
 4.001 -40.000
 4.077 -40.000
 4.153 -40.000
 4.229 -39.940
 4.305 -40.000
 4.382 -40.000
 4.458 -40.000
 4.534 -40.000
 4.610 -40.000
 4.686 -40.000
 4.763 -40.000
 4.839 -40.000
 4.915 -40.000
 4.991 -40.000
 5.067 -40.000
 5.144 -40.000
 5.220 -40.000
 5.296 -40.000
 5.372 -40.000
 5.448 -40.000
 5.525 -40.000
 5.601 -40.000
 5.677 -40.000
 5.753 -40.000
 5.829 -40.000
 5.906 -40.000
 5.982 -40.000
 6.058 -40.000
 6.134 -40.000
 6.210 -40.000
 6.287 -40.000
 6.363 -40.000
 6.439 -40.000
 6.515 -40.000
 6.591 -40.000
 6.668 -40.000
 6.744 -40.000
 6.820 -40.000
 6.896 -40.000
 6.972 -40.000
 7.049 -40.000
 7.125 -40.000
 7.201 -40.000
 7.277 -40.000
 7.353 -40.000
 7.430 -40.000
 7.506 -40.000
 7.582 -40.000
 7.658 -40.000
 7.734 -40.000
 7.811 -40.000
 7.887 -40.000
 7.963 -40.000
 8.039 -40.000
 8.115 -40.000
 8.192 -40.000
 8.268 -40.000
 8.344 -40.000
 8.420 -40.000
 8.496 -40.000
 8.572 -40.000
 8.649 -40.000
 8.725 -40.000
 8.801 -40.000
 8.877 -40.000
 8.954 -40.000
 9.030 -40.000
 9.106 -40.000
 9.182 -40.000
 9.258 -40.000
 9.335 -40.000
 9.411 -40.000
 9.487 -40.000
 9.563 -40.000
 9.639 -40.000
 9.716 -40.000
 9.792 -39.680
 9.868 -39.273
 9.944 -38.906
 10.020 -38.595
 10.097 -38.344
 10.173 -38.148
 10.249 -37.991
 10.325 -37.857
 10.401 -37.725
 10.478 -37.578
 10.554 -37.404
 10.630 -37.197
 10.706 -36.961
 10.782 -36.703
 10.859 -36.434
 10.935 -36.167
 11.011 -35.909
 11.087 -35.670
 11.163 -35.450
 11.240 -35.252
 11.316 -35.072
 11.392 -34.907
 11.468 -34.750
 11.544 -34.597
 11.620 -34.442
 11.697 -34.281
 11.773 -34.113
 11.849 -33.935
 11.925 -33.749
 12.002 -33.557
 12.078 -33.360
 12.154 -33.162
 12.230 -32.966
 12.306 -32.774
 12.383 -32.589
 12.459 -32.410
 12.535 -32.240
 12.611 -32.078
 12.687 -31.923
 12.764 -31.775
 12.840 -31.633
 12.916 -31.495
 12.992 -31.361
 13.068 -31.230
 13.145 -31.101
 13.221 -30.973
 13.297 -30.846
 13.373 -30.720
 13.449 -30.594
 13.526 -30.471
 13.602 -30.349
 13.678 -30.229
 13.754 -30.113
 13.830 -30.000
 13.907 -29.891
 13.983 -29.786
 14.059 -29.686
 14.135 -29.592
 14.211 -29.502
 14.288 -29.418
 14.364 -29.340
 14.440 -29.266
 14.516 -29.198
 14.592 -29.135
 14.669 -29.077
 14.745 -29.023
 14.821 -28.974
 14.897 -28.929
 14.973 -28.889
 15.050 -28.852
 15.126 -28.819
 15.202 -28.789
 15.278 -28.763
 15.354 -28.740
 15.431 -28.720
 15.507 -28.704
 15.583 -28.691
 15.659 -28.681
 15.735 -28.673
 15.812 -28.670
 15.888 -28.669
 15.964 -28.671
 16.040 -28.677
 16.116 -28.685
 16.193 -28.697
 16.269 -28.712
 16.345 -28.730
 16.421 -28.751
 16.497 -28.776
 16.574 -28.803
 16.650 -28.834
 16.726 -28.868
 16.802 -28.905
 16.878 -28.945
 16.954 -28.987
 17.031 -29.033
 17.107 -29.082
 17.183 -29.133
 17.259 -29.187
 17.336 -29.244
 17.412 -29.303
 17.488 -29.365
 17.564 -29.429
 17.640 -29.496
 17.717 -29.565
 17.793 -29.636
 17.869 -29.709
 17.945 -29.784
 18.021 -29.861
 18.098 -29.941
 18.174 -30.022
 18.250 -30.105
 18.326 -30.189
 18.402 -30.275
 18.479 -30.363
 18.555 -30.453
 18.631 -30.544
 18.707 -30.636
 18.783 -30.730
 18.860 -30.826
 18.936 -30.922
 19.012 -31.020
 19.088 -31.120
 19.164 -31.220
 19.241 -31.322
 19.317 -31.425
 19.393 -31.529
 19.469 -31.634


==> theory/tables/beam_modulus_N_elements_32_focal_length_10.26_mm_f_ub_dyn_range_40_profile_axial.dat <==
 z_mm p_dB
 0.076 -24.732
 0.152 -22.302
 0.229 -20.307
 0.305 -19.085
 0.381 -19.255
 0.457 -19.499
 0.533 -18.559
 0.610 -17.657
 0.686 -17.611
 0.762 -18.022
 0.838 -17.977
 0.914 -17.366
 0.991 -16.830
 1.067 -16.797
 1.143 -17.174
 1.219 -17.595
 1.295 -17.532
 1.372 -16.983
 1.448 -16.339
 1.524 -15.962
 1.600 -15.912
 1.676 -16.181
 1.753 -16.640
 1.829 -17.104
 1.905 -17.293
 1.981 -17.108
 2.057 -16.629
 2.134 -16.055
 2.210 -15.531
 2.286 -15.142
 2.362 -14.924
 2.438 -14.882
 2.515 -15.007
 2.591 -15.252
 2.667 -15.591
 2.743 -15.970
 2.819 -16.357
 2.896 -16.658
 2.972 -16.819
 3.048 -16.799
 3.124 -16.629
 3.200 -16.311
 3.277 -15.904
 3.353 -15.453
 3.429 -15.020
 3.505 -14.609
 3.581 -14.244
 3.658 -13.926
 3.734 -13.671
 3.810 -13.470
 3.886 -13.318
 3.962 -13.206
 4.039 -13.144
 4.115 -13.126
 4.191 -13.141
 4.267 -13.186
 4.343 -13.266
 4.420 -13.390
 4.496 -13.537
 4.572 -13.708
 4.648 -13.903
 4.724 -14.132
 4.801 -14.364
 4.877 -14.593
 4.953 -14.807
 5.029 -15.004
 5.105 -15.156
 5.182 -15.254
 5.258 -15.298
 5.334 -15.306
 5.410 -15.276
 5.486 -15.219
 5.563 -15.153
 5.639 -15.092
 5.715 -15.033
 5.791 -14.968
 5.867 -14.885
 5.944 -14.769
 6.020 -14.611
 6.096 -14.380
 6.172 -14.071
 6.248 -13.687
 6.325 -13.256
 6.401 -12.782
 6.477 -12.289
 6.553 -11.800
 6.629 -11.343
 6.706 -10.922
 6.782 -10.545
 6.858 -10.219
 6.934 -9.955
 7.010 -9.744
 7.087 -9.583
 7.163 -9.466
 7.239 -9.393
 7.315 -9.348
 7.391 -9.314
 7.468 -9.278
 7.544 -9.222
 7.620 -9.130
 7.696 -8.977
 7.772 -8.754
 7.849 -8.456
 7.925 -8.090
 8.001 -7.656
 8.077 -7.172
 8.153 -6.656
 8.230 -6.124
 8.306 -5.586
 8.382 -5.055
 8.458 -4.540
 8.534 -4.049
 8.611 -3.581
 8.687 -3.142
 8.763 -2.732
 8.839 -2.355
 8.915 -2.010
 8.992 -1.694
 9.068 -1.409
 9.144 -1.153
 9.220 -0.926
 9.296 -0.726
 9.373 -0.552
 9.449 -0.405
 9.525 -0.281
 9.601 -0.180
 9.677 -0.102
 9.754 -0.047
 9.830 -0.014
 9.906 0.000
 9.982 -0.004
 10.058 -0.028
 10.135 -0.070
 10.211 -0.129
 10.287 -0.205
 10.363 -0.297
 10.439 -0.414
 10.516 -0.539
 10.592 -0.676
 10.668 -0.829
 10.744 -0.996
 10.820 -1.187
 10.897 -1.382
 10.973 -1.589
 11.049 -1.809
 11.125 -2.036
 11.201 -2.291
 11.278 -2.546
 11.354 -2.811
 11.430 -3.085
 11.506 -3.368
 11.582 -3.673
 11.659 -3.978
 11.735 -4.288
 11.811 -4.605
 11.887 -4.928
 11.963 -5.276
 12.040 -5.610
 12.116 -5.951
 12.192 -6.293
 12.268 -6.636
 12.344 -7.002
 12.421 -7.342
 12.497 -7.679
 12.573 -8.026
 12.649 -8.381
 12.725 -8.701
 12.802 -9.010
 12.878 -9.306
 12.954 -9.585
 13.030 -9.910
 13.106 -10.162
 13.183 -10.393
 13.259 -10.625
 13.335 -10.853
 13.411 -11.032
 13.487 -11.191
 13.564 -11.332
 13.640 -11.454
 13.716 -11.578
 13.792 -11.663
 13.868 -11.734
 13.945 -11.791
 14.021 -11.855
 14.097 -11.887
 14.173 -11.912
 14.249 -11.931
 14.326 -11.961
 14.402 -11.966
 14.478 -11.970
 14.554 -11.974
 14.630 -11.978
 14.707 -11.991
 14.783 -11.994
 14.859 -11.998
 14.935 -12.005
 15.011 -12.025
 15.088 -12.035
 15.164 -12.050
 15.240 -12.066
 15.316 -12.092
 15.392 -12.123
 15.469 -12.153
 15.545 -12.181
 15.621 -12.220
 15.697 -12.268
 15.773 -12.319
 15.850 -12.352
 15.926 -12.408
 16.002 -12.483
 16.078 -12.538
 16.154 -12.590
 16.231 -12.660
 16.307 -12.741
 16.383 -12.818
 16.459 -12.884
 16.535 -12.964
 16.612 -13.055
 16.688 -13.148
 16.764 -13.228
 16.840 -13.317
 16.916 -13.417
 16.993 -13.524
 17.069 -13.616
 17.145 -13.712
 17.221 -13.818
 17.297 -13.939
 17.374 -14.040
 17.450 -14.141
 17.526 -14.253
 17.602 -14.376
 17.678 -14.492
 17.755 -14.598
 17.831 -14.713
 17.907 -14.839
 17.983 -14.966
 18.059 -15.076
 18.136 -15.193
 18.212 -15.319
 18.288 -15.455
 18.364 -15.566
 18.440 -15.683
 18.517 -15.810
 18.593 -15.951
 18.669 -16.064
 18.745 -16.179
 18.821 -16.304
 18.898 -16.442
 18.974 -16.563
 19.050 -16.674
 19.126 -16.796
 19.202 -16.930
 19.279 -17.055
 19.355 -17.161
 19.431 -17.279
 19.507 -17.408
 19.583 -17.533
 19.660 -17.636
 19.736 -17.748
 19.812 -17.870
 19.888 -17.996
 19.964 -18.093
 20.041 -18.198
 20.117 -18.312
 20.193 -18.437
 20.269 -18.529
 20.345 -18.625
 20.422 -18.732
 20.498 -18.854
 20.574 -18.940
 20.650 -19.028
 20.726 -19.125
 20.803 -19.235
 20.879 -19.326
 20.955 -19.404
 21.031 -19.493
 21.107 -19.594
 21.184 -19.684
 21.260 -19.754
 21.336 -19.834
 21.412 -19.926
 21.488 -20.015
 21.565 -20.077
 21.641 -20.149
 21.717 -20.234
 21.793 -20.319
 21.869 -20.376
 21.946 -20.440
 22.022 -20.517
 22.098 -20.601
 22.174 -20.653
 22.250 -20.709
 22.327 -20.779
 22.403 -20.860
 22.479 -20.910
 22.555 -20.959
 22.631 -21.022
 22.708 -21.098
 22.784 -21.150
 22.860 -21.192
 22.936 -21.250
 23.012 -21.320
 23.089 -21.373
 23.165 -21.412
 23.241 -21.465
 23.317 -21.530
 23.393 -21.586
 23.470 -21.621
 23.546 -21.669
 23.622 -21.730
 23.698 -21.802
 23.774 -21.821
 23.851 -21.866
 23.927 -21.922
 24.003 -21.991
 24.079 -22.016
 24.155 -22.056
 24.232 -22.110
 24.308 -22.175
 24.384 -22.206
 24.460 -22.242
 24.536 -22.293
 24.613 -22.355
 24.689 -22.394
 24.765 -22.427
 24.841 -22.474
 24.917 -22.534
 24.994 -22.579
 25.070 -22.610
 25.146 -22.655
 25.222 -22.713
 25.298 -22.763
 25.375 -22.794
 25.451 -22.836
 25.527 -22.892
 25.603 -22.962
 25.679 -22.978
 25.756 -23.018
 25.832 -23.073
 25.908 -23.141
 25.984 -23.164
 26.060 -23.202
 26.137 -23.255
 26.213 -23.321
 26.289 -23.354
 26.365 -23.388
 26.441 -23.439
 26.518 -23.503
 26.594 -23.543
 26.670 -23.577
 26.746 -23.626
 26.822 -23.688
 26.899 -23.764
 26.975 -23.768
 27.051 -23.815
 27.127 -23.876
 27.203 -23.950
 27.280 -23.962
 27.356 -24.007
 27.432 -24.066
 27.508 -24.139
 27.584 -24.160
 27.661 -24.202
 27.737 -24.259
 27.813 -24.331
 27.889 -24.360
 27.965 -24.400
 28.042 -24.456
 28.118 -24.525
 28.194 -24.564
 28.270 -24.601
 28.346 -24.655
 28.423 -24.722
 28.499 -24.804
 28.575 -24.804
 28.651 -24.857
 28.727 -24.921
 28.804 -25.002
 28.880 -25.010
 28.956 -25.060
 29.032 -25.123
 29.108 -25.202
 29.185 -25.219
 29.261 -25.266
 29.337 -25.327
 29.413 -25.404
 29.489 -25.430
 29.566 -25.474
 29.642 -25.534
 29.718 -25.608
 29.794 -25.644
 29.870 -25.685
 29.947 -25.743
 30.023 -25.815
 30.099 -25.860
 30.175 -25.897
 30.251 -25.953
 30.328 -26.022
 30.404 -26.110
 30.480 -26.111
 30.556 -26.165
 30.632 -26.232
 30.709 -26.317
 30.785 -26.327
 30.861 -26.378
 30.937 -26.443
 31.013 -26.526
 31.090 -26.545
 31.166 -26.592
 31.242 -26.655
 31.318 -26.736
 31.394 -26.764
 31.471 -26.809
 31.547 -26.869
 31.623 -26.947
 31.699 -27.039
 31.775 -27.025
 31.852 -27.083
 31.928 -27.159
 32.004 -27.251
 32.080 -27.243
 32.156 -27.299
 32.233 -27.371
 32.309 -27.461
 32.385 -27.462
 32.461 -27.515
 32.537 -27.584
 32.614 -27.671
 32.690 -27.682
 32.766 -27.731
 32.842 -27.798
 32.918 -27.883
 32.995 -27.902
 33.071 -27.948
 33.147 -28.012
 33.223 -28.094
 33.299 -28.190
 33.376 -28.165
 33.452 -28.226
 33.528 -28.306
 33.604 -28.402
 33.680 -28.383
 33.757 -28.441
 33.833 -28.517
 33.909 -28.612
 33.985 -28.601
 34.061 -28.656
 34.138 -28.729
 34.214 -28.821
 34.290 -28.819
 34.366 -28.871
 34.442 -28.941
 34.519 -29.030
 34.595 -29.037
 34.671 -29.085
 34.747 -29.153
 34.823 -29.238
 34.900 -29.338
 34.976 -29.300
 35.052 -29.364
 35.128 -29.446
 35.204 -29.546
 35.281 -29.514
 35.357 -29.574
 35.433 -29.654
 35.509 -29.755
 35.585 -29.728
 35.662 -29.784
 35.738 -29.862
 35.814 -29.959
 35.890 -29.942
 35.966 -29.995
 36.043 -30.069
 36.119 -30.163
 36.195 -30.270
 36.271 -30.205
 36.347 -30.275
 36.424 -30.366
 36.500 -30.471
 36.576 -30.414
 36.652 -30.482
 36.728 -30.569
 36.805 -30.672
 36.881 -30.622
 36.957 -30.687
 37.033 -30.771
 37.109 -30.873
 37.186 -30.831
 37.262 -30.891
 37.338 -30.972
 37.414 -31.075
 37.490 -31.039
 37.567 -31.095
 37.643 -31.173
 37.719 -31.272
 37.795 -31.384
 37.871 -31.298
 37.948 -31.373
 38.024 -31.469
 38.100 -31.578
 38.176 -31.501
 38.252 -31.571
 38.329 -31.665
 38.405 -31.773
 38.481 -31.703
 38.557 -31.770
 38.633 -31.859
 38.710 -31.966
 38.786 -31.904
 38.862 -31.967
 38.938 -32.053
 39.014 -32.160


==> theory/tables/beam_modulus_N_elements_32_focal_length_10.26_mm_f_ub_dyn_range_40_profile_lateral.dat <==
 x_mm p_dB
 -19.469 -40.000
 -19.393 -40.000
 -19.317 -40.000
 -19.241 -40.000
 -19.164 -40.000
 -19.088 -40.000
 -19.012 -40.000
 -18.936 -40.000
 -18.860 -40.000
 -18.783 -40.000
 -18.707 -40.000
 -18.631 -40.000
 -18.555 -40.000
 -18.479 -40.000
 -18.402 -40.000
 -18.326 -40.000
 -18.250 -40.000
 -18.174 -40.000
 -18.098 -40.000
 -18.021 -40.000
 -17.945 -40.000
 -17.869 -40.000
 -17.793 -40.000
 -17.717 -40.000
 -17.640 -40.000
 -17.564 -40.000
 -17.488 -40.000
 -17.412 -40.000
 -17.336 -40.000
 -17.259 -40.000
 -17.183 -40.000
 -17.107 -40.000
 -17.031 -40.000
 -16.954 -40.000
 -16.878 -40.000
 -16.802 -40.000
 -16.726 -40.000
 -16.650 -40.000
 -16.574 -40.000
 -16.497 -40.000
 -16.421 -40.000
 -16.345 -40.000
 -16.269 -40.000
 -16.193 -40.000
 -16.116 -40.000
 -16.040 -40.000
 -15.964 -40.000
 -15.888 -40.000
 -15.812 -40.000
 -15.735 -40.000
 -15.659 -40.000
 -15.583 -40.000
 -15.507 -40.000
 -15.431 -40.000
 -15.354 -40.000
 -15.278 -40.000
 -15.202 -40.000
 -15.126 -40.000
 -15.050 -40.000
 -14.973 -40.000
 -14.897 -40.000
 -14.821 -40.000
 -14.745 -40.000
 -14.669 -40.000
 -14.592 -40.000
 -14.516 -40.000
 -14.440 -40.000
 -14.364 -40.000
 -14.288 -40.000
 -14.211 -40.000
 -14.135 -40.000
 -14.059 -40.000
 -13.983 -39.803
 -13.907 -39.585
 -13.830 -39.410
 -13.754 -39.276
 -13.678 -39.185
 -13.602 -39.126
 -13.526 -39.096
 -13.449 -39.083
 -13.373 -39.071
 -13.297 -39.039
 -13.221 -38.960
 -13.145 -38.805
 -13.068 -38.551
 -12.992 -38.183
 -12.916 -37.699
 -12.840 -37.114
 -12.764 -36.454
 -12.687 -35.748
 -12.611 -35.027
 -12.535 -34.316
 -12.459 -33.636
 -12.383 -33.001
 -12.306 -32.424
 -12.230 -31.912
 -12.154 -31.473
 -12.078 -31.112
 -12.002 -30.834
 -11.925 -30.644
 -11.849 -30.544
 -11.773 -30.538
 -11.697 -30.627
 -11.620 -30.805
 -11.544 -31.062
 -11.468 -31.368
 -11.392 -31.667
 -11.316 -31.871
 -11.240 -31.859
 -11.163 -31.525
 -11.087 -30.832
 -11.011 -29.848
 -10.935 -28.690
 -10.859 -27.471
 -10.782 -26.267
 -10.706 -25.124
 -10.630 -24.063
 -10.554 -23.092
 -10.478 -22.214
 -10.401 -21.428
 -10.325 -20.730
 -10.249 -20.118
 -10.173 -19.587
 -10.097 -19.135
 -10.020 -18.759
 -9.944 -18.457
 -9.868 -18.225
 -9.792 -18.063
 -9.716 -17.967
 -9.639 -17.938
 -9.563 -17.973
 -9.487 -18.071
 -9.411 -18.230
 -9.335 -18.451
 -9.258 -18.730
 -9.182 -19.066
 -9.106 -19.458
 -9.030 -19.901
 -8.954 -20.394
 -8.877 -20.932
 -8.801 -21.512
 -8.725 -22.131
 -8.649 -22.784
 -8.572 -23.467
 -8.496 -24.172
 -8.420 -24.893
 -8.344 -25.618
 -8.268 -26.338
 -8.192 -27.046
 -8.115 -27.738
 -8.039 -28.416
 -7.963 -29.083
 -7.887 -29.740
 -7.811 -30.379
 -7.734 -30.989
 -7.658 -31.563
 -7.582 -32.110
 -7.506 -32.650
 -7.430 -33.210
 -7.353 -33.797
 -7.277 -34.395
 -7.201 -34.967
 -7.125 -35.491
 -7.049 -35.981
 -6.972 -36.501
 -6.896 -37.105
 -6.820 -37.796
 -6.744 -38.496
 -6.668 -39.099
 -6.591 -39.586
 -6.515 -40.000
 -6.439 -40.000
 -6.363 -40.000
 -6.287 -40.000
 -6.210 -40.000
 -6.134 -40.000
 -6.058 -40.000
 -5.982 -40.000
 -5.906 -40.000
 -5.829 -40.000
 -5.753 -40.000
 -5.677 -40.000
 -5.601 -40.000
 -5.525 -40.000
 -5.448 -40.000
 -5.372 -40.000
 -5.296 -40.000
 -5.220 -40.000
 -5.144 -40.000
 -5.067 -40.000
 -4.991 -40.000
 -4.915 -40.000
 -4.839 -40.000
 -4.763 -40.000
 -4.686 -40.000
 -4.610 -40.000
 -4.534 -40.000
 -4.458 -40.000
 -4.382 -40.000
 -4.305 -40.000
 -4.229 -40.000
 -4.153 -40.000
 -4.077 -40.000
 -4.001 -40.000
 -3.924 -40.000
 -3.848 -40.000
 -3.772 -40.000
 -3.696 -40.000
 -3.620 -40.000
 -3.543 -40.000
 -3.467 -40.000
 -3.391 -40.000
 -3.315 -40.000
 -3.239 -40.000
 -3.162 -40.000
 -3.086 -39.988
 -3.010 -40.000
 -2.934 -40.000
 -2.858 -40.000
 -2.781 -36.856
 -2.705 -38.012
 -2.629 -40.000
 -2.553 -40.000
 -2.477 -34.827
 -2.400 -34.098
 -2.324 -38.255
 -2.248 -40.000
 -2.172 -33.643
 -2.096 -31.186
 -2.019 -33.292
 -1.943 -40.000
 -1.867 -33.109
 -1.791 -28.888
 -1.715 -29.476
 -1.638 -36.358
 -1.562 -33.197
 -1.486 -26.907
 -1.410 -26.179
 -1.334 -31.078
 -1.257 -33.843
 -1.181 -24.991
 -1.105 -23.052
 -1.029 -26.382
 -0.953 -34.808
 -0.876 -22.811
 -0.800 -19.615
 -0.724 -21.641
 -0.648 -33.585
 -0.572 -19.606
 -0.495 -15.003
 -0.419 -15.689
 -0.343 -26.013
 -0.267 -12.441
 -0.191 -5.222
 -0.114 -1.605
 -0.038 0.000
 0.038 -0.000
 0.114 -1.605
 0.191 -5.222
 0.267 -12.441
 0.343 -26.013
 0.419 -15.689
 0.495 -15.003
 0.572 -19.606
 0.648 -33.585
 0.724 -21.641
 0.800 -19.615
 0.876 -22.811
 0.953 -34.808
 1.029 -26.382
 1.105 -23.052
 1.181 -24.991
 1.257 -33.843
 1.334 -31.078
 1.410 -26.179
 1.486 -26.907
 1.562 -33.197
 1.638 -36.358
 1.715 -29.476
 1.791 -28.888
 1.867 -33.109
 1.943 -40.000
 2.019 -33.292
 2.096 -31.186
 2.172 -33.643
 2.248 -40.000
 2.324 -38.255
 2.400 -34.098
 2.477 -34.827
 2.553 -40.000
 2.629 -40.000
 2.705 -38.012
 2.781 -36.856
 2.858 -40.000
 2.934 -40.000
 3.010 -40.000
 3.086 -39.988
 3.162 -40.000
 3.239 -40.000
 3.315 -40.000
 3.391 -40.000
 3.467 -40.000
 3.543 -40.000
 3.620 -40.000
 3.696 -40.000
 3.772 -40.000
 3.848 -40.000
 3.924 -40.000
 4.001 -40.000
 4.077 -40.000
 4.153 -40.000
 4.229 -40.000
 4.305 -40.000
 4.382 -40.000
 4.458 -40.000
 4.534 -40.000
 4.610 -40.000
 4.686 -40.000
 4.763 -40.000
 4.839 -40.000
 4.915 -40.000
 4.991 -40.000
 5.067 -40.000
 5.144 -40.000
 5.220 -40.000
 5.296 -40.000
 5.372 -40.000
 5.448 -40.000
 5.525 -40.000
 5.601 -40.000
 5.677 -40.000
 5.753 -40.000
 5.829 -40.000
 5.906 -40.000
 5.982 -40.000
 6.058 -40.000
 6.134 -40.000
 6.210 -40.000
 6.287 -40.000
 6.363 -40.000
 6.439 -40.000
 6.515 -40.000
 6.591 -39.586
 6.668 -39.099
 6.744 -38.496
 6.820 -37.796
 6.896 -37.105
 6.972 -36.501
 7.049 -35.981
 7.125 -35.491
 7.201 -34.967
 7.277 -34.395
 7.353 -33.797
 7.430 -33.210
 7.506 -32.650
 7.582 -32.110
 7.658 -31.563
 7.734 -30.989
 7.811 -30.379
 7.887 -29.740
 7.963 -29.083
 8.039 -28.416
 8.115 -27.738
 8.192 -27.046
 8.268 -26.338
 8.344 -25.618
 8.420 -24.893
 8.496 -24.172
 8.572 -23.467
 8.649 -22.784
 8.725 -22.131
 8.801 -21.512
 8.877 -20.932
 8.954 -20.394
 9.030 -19.901
 9.106 -19.458
 9.182 -19.066
 9.258 -18.730
 9.335 -18.451
 9.411 -18.230
 9.487 -18.071
 9.563 -17.973
 9.639 -17.938
 9.716 -17.967
 9.792 -18.063
 9.868 -18.225
 9.944 -18.457
 10.020 -18.759
 10.097 -19.135
 10.173 -19.587
 10.249 -20.118
 10.325 -20.730
 10.401 -21.428
 10.478 -22.214
 10.554 -23.092
 10.630 -24.063
 10.706 -25.124
 10.782 -26.267
 10.859 -27.471
 10.935 -28.690
 11.011 -29.848
 11.087 -30.832
 11.163 -31.525
 11.240 -31.859
 11.316 -31.871
 11.392 -31.667
 11.468 -31.368
 11.544 -31.062
 11.620 -30.805
 11.697 -30.627
 11.773 -30.538
 11.849 -30.544
 11.925 -30.644
 12.002 -30.834
 12.078 -31.112
 12.154 -31.473
 12.230 -31.912
 12.306 -32.424
 12.383 -33.001
 12.459 -33.636
 12.535 -34.316
 12.611 -35.027
 12.687 -35.748
 12.764 -36.454
 12.840 -37.114
 12.916 -37.699
 12.992 -38.183
 13.068 -38.551
 13.145 -38.805
 13.221 -38.960
 13.297 -39.039
 13.373 -39.071
 13.449 -39.083
 13.526 -39.096
 13.602 -39.126
 13.678 -39.185
 13.754 -39.276
 13.830 -39.410
 13.907 -39.585
 13.983 -39.803
 14.059 -40.000
 14.135 -40.000
 14.211 -40.000
 14.288 -40.000
 14.364 -40.000
 14.440 -40.000
 14.516 -40.000
 14.592 -40.000
 14.669 -40.000
 14.745 -40.000
 14.821 -40.000
 14.897 -40.000
 14.973 -40.000
 15.050 -40.000
 15.126 -40.000
 15.202 -40.000
 15.278 -40.000
 15.354 -40.000
 15.431 -40.000
 15.507 -40.000
 15.583 -40.000
 15.659 -40.000
 15.735 -40.000
 15.812 -40.000
 15.888 -40.000
 15.964 -40.000
 16.040 -40.000
 16.116 -40.000
 16.193 -40.000
 16.269 -40.000
 16.345 -40.000
 16.421 -40.000
 16.497 -40.000
 16.574 -40.000
 16.650 -40.000
 16.726 -40.000
 16.802 -40.000
 16.878 -40.000
 16.954 -40.000
 17.031 -40.000
 17.107 -40.000
 17.183 -40.000
 17.259 -40.000
 17.336 -40.000
 17.412 -40.000
 17.488 -40.000
 17.564 -40.000
 17.640 -40.000
 17.717 -40.000
 17.793 -40.000
 17.869 -40.000
 17.945 -40.000
 18.021 -40.000
 18.098 -40.000
 18.174 -40.000
 18.250 -40.000
 18.326 -40.000
 18.402 -40.000
 18.479 -40.000
 18.555 -40.000
 18.631 -40.000
 18.707 -40.000
 18.783 -40.000
 18.860 -40.000
 18.936 -40.000
 19.012 -40.000
 19.088 -40.000
 19.164 -40.000
 19.241 -40.000
 19.317 -40.000
 19.393 -40.000
 19.469 -40.000

